Statistical stellar mass corrections for high-z galaxies observed with JWST broad-band filters due to template degeneracies

Stellar masses in future James Webb Space Telescope (JWST) deep blank-fields will be mainly derived fitting the spectral energy distribution with theoretical galaxy templates. We investigate the uncertainties and biases of the stellar masses derived by using the LePhare code for spectral energy distribution fitting and the Yggdrasil theoretical templates. We consider a sample of mock galaxies at z$=$7-10 with mock JWST observations with S/N$_{F150W}\geqslant$ 10. Our goal is to provide a list of statistical stellar mass corrections to include on the stellar mass derivation for different output galaxy properties and JWST filter combinations to correct for template degeneracies. Median statistical stellar mass corrections vary from -0.83 dex to 0.87 dex, while 25$\%$ (75$\%$) quartiles range from -0.83 dex (-0.67 dex) to 0.51 dex (0.88 dex), depending on filter combinations and galaxy models. The most challenging cases are galaxies with nebular emission lines, especially the ones that are wrongly identified as galaxies without, relative dust-free galaxies and galaxies with small metallicities (i.e. Z$=1/50Z_{\odot}$). The stellar mass estimation of galaxies correctly identified without emission lines is generally fine, except at z$=$10 when considering only the 8 NIRCam bands, which make the MIRI bands very valuable. We have tested our stellar mass corrections using the public JAGUAR galaxy catalogue, deriving that the average discrepancy in the recovered stellar mass distribution decreases by 20-50$\%$ at z$>$7 after the correction. We found that without the stellar-mass corrections the number of low-mass galaxies (M$^{*}<10^{7}M_{\odot}$) is overestimated, which can potentially lead to systematic errors in the calculation of the galaxy stellar mass function faint-end slope at high z.

==> Table2_fcov0.txt <==
# z   Z        SFH[Myr]   t[Gyr]   EBV    DM_median_N   DM_Q1_N   DM_Q3_N   DM_min_N   DM_max_N   DM_median_NF5   DM_Q1_NF5   DM_Q3_NF5   DM_min_NF5   DM_max_NF5   DM_median_NF7   DM_Q1_NF7   DM_Q3_NF7   DM_min_NF7   DM_max_NF7   DM_median_NM   DM_Q1_NM   DM_Q3_NM   DM_min_NM   DM_max_NM  
  7   4.0E-4   0.01       0.01     0.05   0.02          -0.0      0.08      -0.26      0.32       0.02            -0.0        0.08        -0.26        0.32         0.02            -0.0        0.08        -0.26        0.32         0.02           -0.0       0.08       -0.26       0.32       
  7   4.0E-4   0.03       0.01     0.05   0.0           -0.01     0.03      -0.27      0.31       0.0             -0.01       0.03        -0.27        0.31         0.0             -0.01       0.03        -0.27        0.31         0.0            -0.01      0.03       -0.27       0.31       
  7   4.0E-4   0.1        0.01     0.05   0.01          -0.01     0.2       -0.26      0.31       0.01            -0.01       0.2         -0.26        0.31         0.01            -0.01       0.2         -0.26        0.31         0.01           -0.01      0.2        -0.26       0.31       
  7   4.0E-4   0.01       0.05     0.05   0.0           -0.02     0.13      -0.07      0.87       -0.01           -0.02       0.01        -0.07        0.24         0.0             -0.02       0.7         -0.06        0.87         -0.01          -0.02      -0.0       -0.07       0.87       
  7   4.0E-4   0.03       0.05     0.05   0.02          -0.01     0.28      -0.04      0.95       -0.01           -0.02       0.02        -0.11        0.95         0.0             -0.02       0.29        -0.04        0.95         -0.01          -0.02      0.01       -0.11       0.95       
  7   4.0E-4   0.1        0.05     0.05   0.32          0.19      0.72      -0.03      0.78       0.2             0.0         0.34        -0.03        0.73         0.44            0.2         0.72        -0.03        0.78         0.2            -0.0       0.34       -0.03       0.73       
  7   4.0E-4   0.01       0.01     0.15   0.16          -0.01     0.3       -0.27      0.48       0.0             -0.02       0.2         -0.24        0.32         0.02            -0.01       0.31        -0.22        0.48         0.0            -0.02      0.03       -0.23       0.33       
  7   4.0E-4   0.03       0.01     0.15   0.21          -0.01     0.31      -0.07      0.47       0.18            -0.01       0.21        -0.03        0.31         0.19            -0.0        0.46        -0.03        0.61         -0.0           -0.02      0.19       -0.03       0.31       
  7   4.0E-4   0.1        0.01     0.15   0.19          0.01      0.28      -0.06      0.49       0.03            -0.01       0.23        -0.05        0.32         0.18            0.0         0.31        -0.03        0.61         0.0            -0.02      0.19       -0.03       0.32       
  7   4.0E-4   0.01       0.05     0.15   -0.0          -0.01     0.14      -0.04      0.7        -0.0            -0.01       0.01        -0.04        0.2          -0.01           -0.02       0.02        -0.04        0.69         -0.01          -0.02      -0.0       -0.04       0.19       
  7   4.0E-4   0.03       0.05     0.15   -0.0          -0.02     0.14      -0.05      0.42       -0.01           -0.02       0.01        -0.04        0.19         -0.01           -0.02       0.01        -0.04        0.89         -0.01          -0.02      0.0        -0.04       0.93       
  7   4.0E-4   0.1        0.05     0.15   0.4           0.2       0.7       -0.08      0.88       0.01            -0.02       0.19        -0.08        0.89         0.45            0.21        0.7         -0.08        0.88         0.0            -0.02      0.08       -0.08       0.89       
  7   4.0E-4   0.01       0.01     0.25   0.0           -0.02     0.23      -0.19      0.46       -0.01           -0.02       0.02        -0.19        0.33         0.0             -0.02       0.23        -0.06        0.52         -0.01          -0.02      0.01       -0.06       0.25       
  7   4.0E-4   0.03       0.01     0.25   0.12          0.0       0.23      -0.05      0.51       0.0             -0.01       0.03        -0.05        0.33         0.0             -0.03       0.02        -0.13        0.59         -0.0           -0.02      0.01       -0.12       0.24       
  7   4.0E-4   0.1        0.01     0.25   0.03          -0.0      0.23      -0.06      0.47       0.0             -0.02       0.19        -0.05        0.35         -0.0            -0.02       0.02        -0.15        0.46         -0.01          -0.03      0.01       -0.15       0.26       
  7   4.0E-4   0.01       0.05     0.25   -0.01         -0.02     0.01      -0.06      0.19       -0.01           -0.02       0.0         -0.03        0.2          -0.01           -0.02       -0.0        -0.03        0.01         -0.01          -0.02      -0.01      -0.03       0.01       
  7   4.0E-4   0.03       0.05     0.25   -0.01         -0.02     0.0       -0.04      0.18       -0.01           -0.02       -0.0        -0.04        0.18         -0.01           -0.02       -0.01       -0.04        0.01         -0.01          -0.02      -0.01      -0.04       0.0        
  7   4.0E-4   0.1        0.05     0.25   0.19          0.0       0.35      -0.04      0.86       -0.0            -0.02       0.04        -0.03        0.42         0.01            -0.01       0.37        -0.04        0.86         -0.01          -0.02      0.01       -0.04       0.87       
  7   0.004    0.01       0.01     0.05   0.0           -0.02     0.02      -0.49      0.28       0.0             -0.02       0.02        -0.49        0.09         0.0             -0.01       0.02        -0.49        0.28         0.0            -0.01      0.02       -0.49       0.09       
  7   0.004    0.03       0.01     0.05   0.0           -0.01     0.01      -0.31      0.27       0.0             -0.01       0.01        -0.31        0.08         0.0             -0.01       0.01        -0.31        0.27         0.0            -0.01      0.01       -0.31       0.08       
  7   0.004    0.1        0.01     0.05   0.0           -0.01     0.02      -0.28      0.26       0.0             -0.01       0.02        -0.28        0.05         0.0             -0.01       0.02        -0.22        0.26         0.0            -0.01      0.02       -0.22       0.05       
  7   0.004    0.01       0.05     0.05   -0.01         -0.03     -0.0      -0.18      0.12       -0.01           -0.02       0.0         -0.18        0.76         -0.01           -0.02       -0.0        -0.07        0.05         -0.01          -0.02      -0.0       -0.07       0.04       
  7   0.004    0.03       0.05     0.05   -0.01         -0.02     0.0       -0.16      0.05       -0.01           -0.02       0.0         -0.05        0.05         -0.01           -0.02       0.01        -0.05        0.05         -0.01          -0.02      0.0        -0.04       0.05       
  7   0.004    0.1        0.05     0.05   0.02          -0.01     0.15      -0.2       0.68       0.02            -0.01       0.22        -0.18        0.72         0.01            -0.01       0.03        -0.04        0.68         0.0            -0.01      0.02       -0.04       0.71       
  7   0.004    0.03       0.2      0.05   -0.01         -0.01     -0.0      -0.1       0.02       -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.02         -0.01          -0.01      -0.0       -0.02       0.02       
  7   0.004    0.1        0.2      0.05   -0.01         -0.01     -0.0      -0.1       0.02       -0.01           -0.01       0.0         -0.03        0.02         -0.0            -0.01       0.0         -0.02        0.02         -0.01          -0.01      0.0        -0.02       0.02       
  7   0.004    0.01       0.4      0.05   -0.0          -0.01     0.0       -0.02      0.01       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.01        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  7   0.004    0.03       0.4      0.05   -0.01         -0.01     -0.0      -0.02      0.01       -0.01           -0.01       -0.0        -0.02        0.01         -0.0            -0.01       0.0         -0.01        0.01         -0.01          -0.01      0.0        -0.01       0.01       
  7   0.004    0.1        0.4      0.05   -0.0          -0.01     0.0       -0.02      0.01       -0.0            -0.01       0.0         -0.02        0.02         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.01      -0.0       -0.02       0.01       
  7   0.004    0.03       0.6      0.05   0.01          -0.0      0.01      -0.17      0.01       -0.0            -0.0        0.01        -0.17        0.01         -0.0            -0.0        0.01        -0.01        0.01         -0.0           -0.0       0.01       -0.01       0.01       
  7   0.004    0.1        0.6      0.05   -0.01         -0.01     0.0       -0.15      0.01       -0.01           -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.14        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  7   0.004    0.01       0.01     0.15   -0.01         -0.03     0.02      -0.48      0.43       -0.01           -0.02       0.02        -0.48        0.43         -0.0            -0.02       0.03        -0.48        0.43         -0.01          -0.02      0.02       -0.48       0.43       
  7   0.004    0.03       0.01     0.15   0.01          -0.02     0.03      -0.41      0.43       -0.0            -0.03       0.02        -0.41        0.43         0.01            -0.02       0.04        -0.29        0.43         0.0            -0.02      0.03       -0.29       0.43       
  7   0.004    0.1        0.01     0.15   0.0           -0.01     0.03      -0.1       0.06       -0.0            -0.01       0.02        -0.07        0.06         0.01            -0.01       0.04        -0.09        0.37         -0.0           -0.02      0.03       -0.07       0.05       
  7   0.004    0.01       0.05     0.15   -0.02         -0.02     -0.0      -0.19      0.01       -0.01           -0.02       -0.0        -0.06        0.01         -0.01           -0.02       -0.0        -0.06        0.02         -0.01          -0.02      -0.0       -0.06       0.02       
  7   0.004    0.03       0.05     0.15   -0.01         -0.03     0.0       -0.12      0.07       -0.01           -0.02       0.0         -0.13        0.07         -0.01           -0.02       0.0         -0.12        0.07         -0.01          -0.02      0.0        -0.12       0.07       
  7   0.004    0.1        0.05     0.15   -0.01         -0.02     0.01      -0.09      0.54       -0.0            -0.02       0.02        -0.08        0.69         -0.0            -0.02       0.01        -0.09        0.05         -0.01          -0.02      0.01       -0.1        0.05       
  7   0.004    0.03       0.2      0.15   -0.01         -0.01     0.0       -0.1       0.03       -0.01           -0.01       0.0         -0.02        0.02         -0.01           -0.01       0.0         -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  7   0.004    0.1        0.2      0.15   -0.01         -0.01     -0.0      -0.09      0.04       -0.01           -0.01       -0.0        -0.03        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  7   0.004    0.01       0.4      0.15   -0.01         -0.01     -0.01     -0.12      0.0        -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.02       0.01       
  7   0.004    0.03       0.4      0.15   -0.01         -0.01     -0.01     -0.12      0.01       -0.01           -0.01       -0.01       -0.02        0.0          -0.01           -0.01       0.0         -0.01        0.01         -0.01          -0.01      0.0        -0.01       0.01       
  7   0.004    0.1        0.4      0.15   -0.0          -0.01     0.01      -0.03      0.02       -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.02       0.01       
  7   0.004    0.03       0.6      0.15   0.01          -0.0      0.01      -0.01      0.01       0.01            -0.0        0.01        -0.01        0.01         0.01            -0.0        0.01        -0.01        0.01         -0.0           -0.0       0.01       -0.01       0.01       
  7   0.004    0.1        0.6      0.15   -0.01         -0.01     -0.0      -0.13      0.02       -0.01           -0.01       -0.0        -0.01        0.01         -0.01           -0.01       0.0         -0.13        0.01         -0.01          -0.01      0.0        -0.01       0.0        
  7   0.004    0.01       0.01     0.25   0.0           -0.02     0.03      -0.41      0.4        -0.0            -0.03       0.01        -0.41        0.04         0.01            -0.01       0.37        -0.41        0.42         -0.01          -0.02      0.01       -0.41       0.07       
  7   0.004    0.03       0.01     0.25   0.01          -0.03     0.37      -0.39      0.39       -0.01           -0.03       0.01        -0.39        0.42         0.01            -0.01       0.38        -0.23        0.4          -0.01          -0.02      0.0        -0.26       0.06       
  7   0.004    0.1        0.01     0.25   -0.01         -0.04     0.01      -0.25      0.4        -0.01           -0.03       0.01        -0.25        0.07         -0.01           -0.03       0.0         -0.24        0.37         -0.01          -0.03      0.01       -0.26       0.05       
  7   0.004    0.01       0.05     0.25   -0.01         -0.02     -0.0      -0.17      0.02       -0.01           -0.02       -0.01       -0.07        0.01         -0.01           -0.02       -0.01       -0.03        0.01         -0.01          -0.02      -0.01      -0.03       0.01       
  7   0.004    0.03       0.05     0.25   -0.01         -0.02     -0.0      -0.08      0.02       -0.01           -0.02       -0.0        -0.12        0.02         -0.01           -0.02       -0.0        -0.03        0.02         -0.01          -0.02      -0.0       -0.03       0.02       
  7   0.004    0.1        0.05     0.25   -0.0          -0.02     0.01      -0.24      0.06       -0.01           -0.02       0.01        -0.21        0.06         -0.01           -0.02       0.01        -0.06        0.05         -0.01          -0.02      0.01       -0.06       0.05       
  7   0.004    0.03       0.2      0.25   -0.01         -0.01     0.0       -0.1       0.02       -0.01           -0.01       0.0         -0.02        0.0          -0.01           -0.01       0.0         -0.01        0.01         -0.01          -0.01      0.0        -0.01       0.0        
  7   0.004    0.1        0.2      0.25   -0.01         -0.01     0.0       -0.1       0.03       -0.01           -0.01       0.0         -0.02        0.0          -0.0            -0.01       0.0         -0.02        0.0          -0.0           -0.01      0.0        -0.02       0.0        
  7   0.004    0.01       0.4      0.25   -0.01         -0.01     0.0       -0.01      0.04       -0.01           -0.01       0.0         -0.01        0.01         0.0             -0.01       0.0         -0.01        0.01         0.0            -0.01      0.0        -0.01       0.01       
  7   0.004    0.03       0.4      0.25   -0.01         -0.01     -0.01     -0.01      0.01       -0.01           -0.01       -0.01       -0.01        0.0          -0.01           -0.01       0.0         -0.01        0.01         -0.01          -0.01      -0.01      -0.01       0.0        
  7   0.004    0.1        0.4      0.25   0.0           -0.01     0.01      -0.01      0.01       -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.01       0.0         -0.01        0.01         -0.01          -0.01      0.0        -0.01       0.01       
  7   0.004    0.03       0.6      0.25   0.01          0.01      0.01      -0.01      0.01       0.01            0.01        0.01        -0.01        0.01         0.01            -0.0        0.01        -0.01        0.01         0.01           -0.0       0.01       -0.01       0.01       
  7   0.004    0.1        0.6      0.25   -0.01         -0.01     0.0       -0.01      0.01       -0.01           -0.01       0.0         -0.01        0.01         -0.0            -0.01       0.0         -0.01        0.01         -0.01          -0.01      0.0        -0.01       0.01       
  7   0.008    0.01       0.01     0.05   -0.01         -0.1      0.01      -0.28      0.24       -0.01           -0.18       0.01        -0.28        0.25         -0.01           -0.19       0.01        -0.3         0.24         -0.01          -0.18      0.01       -0.3        0.25       
  7   0.008    0.03       0.01     0.05   0.0           -0.01     0.02      -0.28      0.25       0.0             -0.01       0.02        -0.25        0.24         0.0             -0.01       0.02        -0.24        0.25         0.0            -0.01      0.02       -0.24       0.24       
  7   0.008    0.1        0.01     0.05   -0.01         -0.02     0.02      -0.25      0.24       -0.01           -0.02       0.01        -0.25        0.29         -0.01           -0.02       0.02        -0.25        0.24         -0.01          -0.02      0.02       -0.25       0.29       
  7   0.008    0.01       0.05     0.05   -0.01         -0.02     -0.0      -0.19      0.76       -0.01           -0.03       -0.0        -0.19        0.07         -0.01           -0.02       0.0         -0.2         0.28         -0.01          -0.02      -0.0       -0.2        0.06       
  7   0.008    0.03       0.05     0.05   -0.01         -0.02     0.0       -0.14      0.17       -0.01           -0.02       0.01        -0.21        0.06         -0.01           -0.02       0.01        -0.06        0.17         -0.01          -0.02      0.01       -0.09       0.06       
  7   0.008    0.1        0.05     0.05   0.01          -0.01     0.2       -0.21      0.54       0.02            -0.01       0.2         -0.21        0.71         0.01            -0.01       0.19        -0.2         0.54         0.01           -0.01      0.12       -0.2        0.55       
  7   0.008    0.03       0.2      0.05   0.0           -0.0      0.01      -0.02      0.09       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.01       
  7   0.008    0.1        0.2      0.05   -0.0          -0.01     0.0       -0.03      0.09       -0.0            -0.01       0.0         -0.02        0.02         -0.0            -0.01       0.0         -0.03        0.02         -0.0           -0.01      0.0        -0.02       0.01       
  7   0.008    0.01       0.4      0.05   -0.01         -0.01     -0.0      -0.02      0.0        -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.01       0.0         -0.01        0.0          -0.0           -0.01      0.0        -0.01       0.01       
  7   0.008    0.03       0.4      0.05   -0.0          -0.0      0.01      -0.01      0.01       -0.0            -0.0        0.0         -0.01        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  7   0.008    0.1        0.4      0.05   -0.0          -0.0      0.0       -0.01      0.02       -0.0            -0.0        0.0         -0.01        0.01         0.0             -0.0        0.01        -0.01        0.01         0.0            -0.0       0.01       -0.01       0.01       
  7   0.008    0.03       0.6      0.05   -0.0          -0.01     0.0       -0.02      0.0        -0.01           -0.01       -0.0        -0.02        0.0          -0.0            -0.01       -0.0        -0.01        0.0          -0.01          -0.01      -0.0       -0.01       0.0        
  7   0.008    0.1        0.6      0.05   -0.01         -0.01     0.0       -0.02      0.02       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.01       0.0        
  7   0.008    0.01       0.01     0.15   -0.0          -0.02     0.02      -0.22      0.1        -0.01           -0.03       0.01        -0.3         0.4          -0.0            -0.02       0.02        -0.29        0.24         -0.0           -0.02      0.02       -0.1        0.4        
  7   0.008    0.03       0.01     0.15   0.01          -0.01     0.02      -0.1       0.11       -0.0            -0.02       0.02        -0.22        0.39         0.01            -0.01       0.02        -0.1         0.11         -0.0           -0.03      0.02       -0.09       0.11       
  7   0.008    0.1        0.01     0.15   -0.0          -0.03     0.02      -0.09      0.37       -0.0            -0.03       0.01        -0.31        0.09         0.01            -0.02       0.03        -0.11        0.37         -0.01          -0.03      0.02       -0.11       0.11       
  7   0.008    0.01       0.05     0.15   -0.01         -0.02     -0.01     -0.18      0.02       -0.01           -0.02       -0.01       -0.18        0.03         -0.01           -0.02       -0.01       -0.04        0.03         -0.01          -0.02      -0.01      -0.04       0.01       
  7   0.008    0.03       0.05     0.15   -0.01         -0.03     0.0       -0.08      0.05       -0.01           -0.02       -0.0        -0.09        0.06         -0.01           -0.02       -0.0        -0.04        0.01         -0.01          -0.02      -0.0       -0.04       0.01       
  7   0.008    0.1        0.05     0.15   0.01          -0.01     0.04      -0.04      0.65       0.01            -0.01       0.05        -0.05        0.68         -0.0            -0.02       0.02        -0.05        0.18         -0.0           -0.02      0.02       -0.05       0.21       
  7   0.008    0.03       0.2      0.15   0.0           -0.0      0.01      -0.02      0.11       -0.0            -0.0        0.0         -0.02        0.01         -0.0            -0.01       -0.0        -0.02        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  7   0.008    0.1        0.2      0.15   -0.0          -0.01     0.0       -0.02      0.09       -0.0            -0.01       -0.0        -0.02        0.02         -0.0            -0.01       -0.0        -0.02        0.01         -0.0           -0.01      -0.0       -0.02       0.01       
  7   0.008    0.01       0.4      0.15   -0.0          -0.01     0.0       -0.01      0.15       -0.0            -0.01       0.0         -0.01        0.0          -0.0            -0.0        0.0         -0.01        0.16         -0.0           -0.0       0.0        -0.01       0.17       
  7   0.008    0.03       0.4      0.15   -0.0          -0.0      -0.0      -0.01      0.17       -0.0            -0.0        0.0         -0.01        0.17         -0.0            -0.0        -0.0        -0.0         0.17         -0.0           -0.0       0.0        -0.01       0.17       
  7   0.008    0.1        0.4      0.15   0.0           -0.0      0.01      -0.1       0.16       0.0             -0.0        0.0         -0.01        0.17         0.0             -0.0        0.01        -0.01        0.17         0.0            -0.0       0.0        -0.01       0.18       
  7   0.008    0.03       0.6      0.15   0.0           -0.01     0.0       -0.16      0.0        -0.0            -0.01       0.0         -0.18        0.0          0.0             -0.0        0.0         -0.17        0.0          -0.0           -0.01      -0.0       -0.18       0.0        
  7   0.008    0.1        0.6      0.15   -0.01         -0.01     0.0       -0.18      0.02       -0.01           -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.18        0.01         -0.0           -0.01      0.0        -0.02       0.0        
  7   0.008    0.01       0.01     0.25   -0.02         -0.05     0.0       -0.27      0.05       -0.02           -0.03       0.0         -0.3         0.12         -0.01           -0.03       0.01        -0.28        0.12         -0.01          -0.03      0.01       -0.31       0.12       
  7   0.008    0.03       0.01     0.25   -0.01         -0.03     0.01      -0.38      0.4        -0.02           -0.03       0.01        -0.27        0.12         -0.02           -0.03       0.01        -0.25        0.37         -0.02          -0.03      0.0        -0.27       0.05       
  7   0.008    0.1        0.01     0.25   -0.01         -0.06     0.01      -0.28      0.11       -0.01           -0.04       0.01        -0.28        0.07         -0.01           -0.04       0.01        -0.28        0.36         -0.0           -0.03      0.02       -0.28       0.12       
  7   0.008    0.01       0.05     0.25   -0.01         -0.02     -0.0      -0.13      0.04       -0.01           -0.02       -0.0        -0.05        0.03         -0.01           -0.02       -0.0        -0.03        0.03         -0.01          -0.02      -0.0       -0.03       0.01       
  7   0.008    0.03       0.05     0.25   -0.01         -0.02     -0.01     -0.16      0.05       -0.01           -0.02       -0.01       -0.07        0.01         -0.01           -0.02       -0.0        -0.03        0.01         -0.01          -0.02      -0.0       -0.03       0.01       
  7   0.008    0.1        0.05     0.25   -0.01         -0.02     0.01      -0.23      0.27       -0.0            -0.02       0.02        -0.23        0.25         -0.01           -0.02       0.01        -0.06        0.07         -0.01          -0.02      0.01       -0.06       0.06       
  7   0.008    0.03       0.2      0.25   -0.0          -0.01     0.01      -0.01      0.13       -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.01       -0.0        -0.01        0.01         -0.01          -0.01      -0.0       -0.01       0.01       
  7   0.008    0.1        0.2      0.25   -0.0          -0.01     0.0       -0.02      0.18       -0.0            -0.01       0.0         -0.02        0.17         -0.0            -0.01       0.0         -0.01        0.16         -0.0           -0.01      0.0        -0.01       0.16       
  7   0.008    0.01       0.4      0.25   -0.0          -0.01     0.0       -0.01      0.16       -0.0            -0.01       0.0         -0.01        0.17         0.0             -0.0        0.0         -0.01        0.17         0.0            -0.0       0.0        -0.01       0.17       
  7   0.008    0.03       0.4      0.25   -0.0          -0.0      -0.0      -0.01      0.16       -0.0            -0.0        -0.0        -0.01        0.01         -0.0            -0.0        -0.0        -0.01        0.16         -0.0           -0.0       -0.0       -0.01       0.01       
  7   0.008    0.1        0.4      0.25   0.0           -0.0      0.01      -0.01      0.16       0.0             -0.0        0.0         -0.01        0.18         0.0             0.0         0.01        -0.01        0.18         0.0            -0.0       0.0        -0.0        0.18       
  7   0.008    0.03       0.6      0.25   0.0           0.0       0.0       -0.02      0.01       0.0             -0.0        0.0         -0.01        0.0          0.0             0.0         0.0         -0.0         0.0          0.0            -0.0       0.0        -0.01       0.0        
  7   0.008    0.1        0.6      0.25   -0.01         -0.01     0.0       -0.02      0.02       -0.01           -0.01       0.0         -0.02        0.02         0.0             -0.01       0.0         -0.02        0.02         0.0            -0.01      0.0        -0.02       0.01       
  7   0.02     0.01       0.01     0.05   -0.01         -0.02     0.02      -0.35      0.18       -0.01           -0.29       0.02        -0.35        0.19         -0.01           -0.02       0.02        -0.34        0.18         -0.01          -0.29      0.02       -0.35       0.19       
  7   0.02     0.03       0.01     0.05   0.01          -0.06     0.02      -0.4       0.2        0.0             -0.28       0.02        -0.4         0.19         0.01            -0.04       0.02        -0.4         0.2          -0.01          -0.28      0.02       -0.4        0.19       
  7   0.02     0.1        0.01     0.05   -0.0          -0.02     0.02      -0.48      0.2        -0.01           -0.03       0.02        -0.48        0.2          -0.0            -0.02       0.02        -0.48        0.2          -0.01          -0.03      0.02       -0.48       0.2        
  7   0.02     0.01       0.05     0.05   -0.02         -0.08     -0.0      -0.22      0.03       -0.02           -0.04       -0.01       -0.22        0.03         -0.01           -0.02       -0.0        -0.23        0.02         -0.01          -0.02      -0.0       -0.22       0.02       
  7   0.02     0.03       0.05     0.05   -0.0          -0.02     0.04      -0.2       0.74       0.01            -0.02       0.07        -0.2         0.74         -0.01           -0.02       0.01        -0.04        0.12         -0.01          -0.02      0.01       -0.05       0.15       
  7   0.02     0.1        0.05     0.05   0.06          0.02      0.28      -0.23      0.52       0.05            0.01        0.28        -0.23        0.54         0.02            0.0         0.04        -0.04        0.52         0.02           -0.0       0.05       -0.04       0.54       
  7   0.02     0.03       0.2      0.05   0.01          0.0       0.01      -0.01      0.02       0.01            0.0         0.01        -0.01        0.02         0.01            0.0         0.01        -0.01        0.02         0.01           0.0        0.01       -0.01       0.02       
  7   0.02     0.1        0.2      0.05   0.0           -0.01     0.01      -0.02      0.02       0.0             -0.0        0.01        -0.02        0.02         0.0             -0.0        0.01        -0.02        0.02         0.0            -0.0       0.01       -0.01       0.02       
  7   0.02     0.01       0.4      0.05   0.0           -0.0      0.0       -0.01      0.02       0.0             -0.0        0.0         -0.01        0.01         0.0             0.0         0.0         -0.01        0.01         0.0            0.0        0.0        -0.01       0.01       
  7   0.02     0.1        0.4      0.05   -0.0          -0.01     0.0       -0.01      0.01       -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.01       0.0         -0.01        0.01         -0.0           -0.01      0.0        -0.01       0.0        
  7   0.02     0.1        0.6      0.05   0.0           -0.0      0.0       -0.01      0.02       0.0             -0.0        0.0         -0.01        0.01         0.0             0.0         0.0         -0.01        0.01         0.0            0.0        0.0        -0.01       0.01       
  7   0.02     0.01       0.01     0.15   -0.02         -0.03     0.02      -0.48      0.26       -0.02           -0.03       0.02        -0.1         0.04         -0.02           -0.03       0.01        -0.36        0.26         -0.02          -0.03      0.02       -0.25       0.05       
  7   0.02     0.03       0.01     0.15   -0.01         -0.05     0.03      -0.36      0.25       -0.01           -0.04       0.02        -0.1         0.04         -0.02           -0.03       0.02        -0.24        0.25         -0.02          -0.03      0.01       -0.1        0.05       
  7   0.02     0.1        0.01     0.15   -0.03         -0.04     -0.0      -0.24      0.17       -0.01           -0.03       0.03        -0.43        0.05         -0.02           -0.03       0.02        -0.24        0.16         -0.01          -0.03      0.03       -0.1        0.05       
  7   0.02     0.01       0.05     0.15   -0.01         -0.03     -0.0      -0.21      0.03       -0.01           -0.02       0.0         -0.24        0.03         -0.01           -0.02       0.0         -0.03        0.03         -0.01          -0.02      -0.0       -0.03       0.03       
  7   0.02     0.03       0.05     0.15   -0.0          -0.02     0.02      -0.04      0.56       -0.01           -0.02       0.01        -0.05        0.08         -0.01           -0.02       0.0         -0.05        0.05         -0.01          -0.02      0.0        -0.05       0.05       
  7   0.02     0.1        0.05     0.15   0.0           -0.02     0.03      -0.2       0.51       0.0             -0.03       0.04        -0.2         0.64         0.0             -0.02       0.03        -0.05        0.18         0.0            -0.02      0.03       -0.05       0.18       
  7   0.02     0.03       0.2      0.15   0.01          0.0       0.01      -0.01      0.1        0.01            0.0         0.01        -0.01        0.02         0.01            0.0         0.01        0.0          0.02         0.01           0.01       0.01       -0.0        0.02       
  7   0.02     0.1        0.2      0.15   0.0           -0.0      0.01      -0.01      0.11       0.0             -0.0        0.01        -0.01        0.02         0.0             -0.0        0.01        -0.01        0.02         0.0            -0.0       0.01       -0.01       0.02       
  7   0.02     0.01       0.4      0.15   0.0           -0.0      0.0       -0.01      0.1        0.0             0.0         0.0         -0.01        0.01         0.0             0.0         0.0         -0.01        0.02         0.0            0.0        0.0        -0.01       0.01       
  7   0.02     0.1        0.4      0.15   -0.0          -0.01     0.0       -0.01      0.01       -0.0            -0.01       0.0         -0.01        0.01         0.0             -0.01       0.0         -0.01        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  7   0.02     0.1        0.6      0.15   0.0           -0.0      0.0       -0.01      0.02       0.0             -0.0        0.0         -0.01        0.01         0.0             -0.0        0.0         -0.01        0.02         0.0            -0.0       0.0        -0.01       0.01       
  7   0.02     0.01       0.01     0.25   -0.01         -0.03     0.03      -0.33      0.06       -0.01           -0.02       0.02        -0.34        0.05         -0.01           -0.02       0.03        -0.2         0.06         -0.01          -0.02      0.02       -0.11       0.06       
  7   0.02     0.03       0.01     0.25   -0.02         -0.15     0.03      -0.34      0.21       -0.01           -0.05       0.02        -0.33        0.06         0.0             -0.04       0.03        -0.19        0.06         -0.0           -0.04      0.03       -0.13       0.06       
  7   0.02     0.1        0.01     0.25   0.0           -0.02     0.01      -0.23      0.06       -0.0            -0.03       0.02        -0.33        0.06         0.0             -0.02       0.01        -0.21        0.06         -0.0           -0.02      0.01       -0.06       0.06       
  7   0.02     0.01       0.05     0.25   -0.01         -0.02     0.0       -0.03      0.02       -0.01           -0.02       -0.0        -0.03        0.01         -0.01           -0.02       -0.0        -0.03        0.02         -0.01          -0.02      -0.01      -0.03       0.01       
  7   0.02     0.03       0.05     0.25   -0.01         -0.02     0.0       -0.15      0.11       -0.01           -0.02       0.0         -0.04        0.12         -0.01           -0.02       0.0         -0.04        0.12         -0.01          -0.02      0.0        -0.04       0.02       
  7   0.02     0.1        0.05     0.25   -0.0          -0.02     0.04      -0.06      0.28       -0.01           -0.03       0.02        -0.24        0.26         -0.0            -0.02       0.02        -0.06        0.07         -0.01          -0.02      0.01       -0.06       0.07       
  7   0.02     0.03       0.2      0.25   0.0           0.0       0.01      -0.0       0.1        0.0             0.0         0.01        0.0          0.02         0.01            0.0         0.02        0.0          0.15         0.0            0.0        0.01       0.0         0.02       
  7   0.02     0.1        0.2      0.25   0.0           0.0       0.01      -0.01      0.15       0.0             0.0         0.01        -0.01        0.02         0.0             0.0         0.01        -0.01        0.15         0.0            0.0        0.01       -0.01       0.02       
  7   0.02     0.01       0.4      0.25   0.0           -0.0      0.0       -0.02      0.09       0.0             0.0         0.0         -0.0         0.02         0.0             0.0         0.0         -0.0         0.02         0.0            0.0        0.0        -0.0        0.02       
  7   0.02     0.1        0.4      0.25   0.0           -0.01     0.0       -0.01      0.01       0.0             -0.01       0.0         -0.01        0.01         0.0             0.0         0.0         -0.01        0.01         0.0            -0.01      0.0        -0.01       0.01       
  7   0.02     0.1        0.6      0.25   -0.0          -0.0      0.01      -0.01      0.01       -0.0            -0.0        0.0         -0.01        0.01         0.0             -0.0        0.0         -0.01        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  8   4.0E-4   0.01       0.01     0.05   0.05          -0.0      0.17      -0.28      0.37       0.05            -0.0        0.16        -0.28        0.32         0.05            -0.0        0.17        -0.28        0.37         0.05           -0.0       0.16       -0.28       0.32       
  8   4.0E-4   0.03       0.01     0.05   0.0           -0.01     0.06      -0.27      0.33       0.0             -0.01       0.06        -0.27        0.33         0.0             -0.01       0.06        -0.27        0.33         0.0            -0.01      0.06       -0.27       0.33       
  8   4.0E-4   0.1        0.01     0.05   -0.0          -0.01     0.2       -0.27      0.33       -0.0            -0.01       0.2         -0.27        0.33         -0.0            -0.01       0.2         -0.27        0.33         -0.0           -0.01      0.2        -0.27       0.33       
  8   4.0E-4   0.01       0.05     0.05   0.01          -0.01     0.1       -0.07      0.91       -0.01           -0.02       0.0         -0.07        0.34         -0.01           -0.02       0.0         -0.06        0.92         -0.01          -0.02      -0.01      -0.06       0.01       
  8   4.0E-4   0.03       0.05     0.05   0.01          -0.01     0.1       -0.04      0.92       -0.0            -0.02       0.06        -0.12        0.16         -0.0            -0.01       0.31        -0.11        0.95         -0.01          -0.02      -0.0       -0.11       0.11       
  8   4.0E-4   0.1        0.05     0.05   0.27          0.09      0.45      -0.02      0.74       0.29            0.01        0.36        -0.02        0.58         0.31            0.01        0.46        -0.02        0.74         0.29           0.0        0.36       -0.02       0.58       
  8   4.0E-4   0.01       0.01     0.15   0.18          -0.01     0.46      -0.27      0.6        0.18            -0.01       0.2         -0.27        0.33         0.2             -0.0        0.46        -0.28        0.48         0.01           -0.01      0.2        -0.28       0.3        
  8   4.0E-4   0.03       0.01     0.15   0.2           0.04      0.39      -0.1       0.59       0.2             0.18        0.22        -0.27        0.33         0.23            0.18        0.46        -0.27        0.59         0.2            0.19       0.21       -0.03       0.32       
  8   4.0E-4   0.1        0.01     0.15   0.21          0.0       0.33      -0.07      0.49       0.2             -0.01       0.22        -0.11        0.33         0.2             0.13        0.46        -0.02        0.49         0.18           -0.01      0.2        -0.11       0.34       
  8   4.0E-4   0.01       0.05     0.15   -0.0          -0.01     0.11      -0.03      0.76       -0.01           -0.01       0.01        -0.04        0.21         -0.01           -0.02       0.01        -0.05        0.3          -0.01          -0.02      -0.0       -0.04       0.21       
  8   4.0E-4   0.03       0.05     0.15   0.1           -0.0      0.12      -0.04      0.35       -0.0            -0.01       0.12        -0.11        0.39         -0.01           -0.02       0.0         -0.11        0.46         -0.01          -0.02      -0.0       -0.1        0.39       
  8   4.0E-4   0.1        0.05     0.15   0.24          0.0       0.37      -0.08      0.86       0.0             -0.01       0.17        -0.08        0.54         0.17            -0.0        0.38        -0.08        0.86         0.0            -0.01      0.16       -0.08       0.88       
  8   4.0E-4   0.01       0.01     0.25   0.0           -0.02     0.2       -0.11      0.53       -0.0            -0.01       0.01        -0.03        0.35         -0.0            -0.01       0.01        -0.18        0.49         -0.0           -0.01      0.0        -0.18       0.2        
  8   4.0E-4   0.03       0.01     0.25   0.09          -0.0      0.19      -0.09      0.47       -0.0            -0.01       0.02        -0.03        0.3          -0.0            -0.01       0.0         -0.03        0.6          -0.0           -0.01      0.0        -0.03       0.21       
  8   4.0E-4   0.1        0.01     0.25   0.09          -0.0      0.34      -0.15      0.49       -0.01           -0.01       0.01        -0.15        0.35         -0.0            -0.01       0.0         -0.15        0.6          -0.01          -0.02      -0.0       -0.15       0.19       
  8   4.0E-4   0.01       0.05     0.25   -0.01         -0.02     0.0       -0.06      0.85       -0.01           -0.02       -0.0        -0.05        0.21         -0.01           -0.02       0.01        -0.03        0.93         -0.01          -0.02      -0.01      -0.03       0.01       
  8   4.0E-4   0.03       0.05     0.25   -0.0          -0.01     0.12      -0.04      0.91       -0.01           -0.02       0.01        -0.04        0.16         -0.01           -0.02       -0.0        -0.04        0.52         -0.01          -0.02      -0.01      -0.03       0.15       
  8   4.0E-4   0.1        0.05     0.25   0.17          0.01      0.33      -0.04      0.75       0.1             -0.01       0.32        -0.05        0.48         0.0             -0.01       0.02        -0.06        0.39         -0.0           -0.01      0.01       -0.06       0.42       
  8   0.004    0.01       0.01     0.05   -0.0          -0.2      0.01      -0.48      0.28       -0.0            -0.2        0.01        -0.48        0.14         -0.0            -0.19       0.01        -0.48        0.28         -0.0           -0.2       0.01       -0.48       0.14       
  8   0.004    0.03       0.01     0.05   0.0           -0.01     0.01      -0.3       0.29       0.0             -0.01       0.01        -0.3         0.12         0.0             -0.01       0.01        -0.3         0.29         0.0            -0.01      0.01       -0.3        0.12       
  8   0.004    0.1        0.01     0.05   -0.0          -0.02     0.02      -0.48      0.28       -0.0            -0.02       0.02        -0.48        0.12         0.0             -0.01       0.03        -0.48        0.28         0.0            -0.01      0.02       -0.48       0.12       
  8   0.004    0.01       0.05     0.05   -0.01         -0.03     0.08      -0.15      0.81       -0.01           -0.02       0.0         -0.15        0.08         -0.01           -0.01       0.01        -0.05        0.34         -0.01          -0.02      0.0        -0.06       0.33       
  8   0.004    0.03       0.05     0.05   0.0           -0.01     0.04      -0.12      0.85       -0.0            -0.01       0.03        -0.04        0.87         -0.01           -0.01       0.0         -0.03        0.69         -0.01          -0.02      -0.0       -0.11       0.01       
  8   0.004    0.1        0.05     0.05   0.05          -0.0      0.28      -0.18      0.7        0.01            -0.0        0.08        -0.19        0.71         0.01            -0.0        0.22        -0.05        0.7          0.0            -0.01      0.02       -0.2        0.71       
  8   0.004    0.03       0.2      0.05   -0.01         -0.02     -0.01     -0.08      0.01       -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.1        0.2      0.05   -0.01         -0.02     -0.0      -0.09      0.02       -0.01           -0.01       -0.0        -0.11        0.01         -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.03       0.01       
  8   0.004    0.01       0.4      0.05   -0.01         -0.01     0.0       -0.1       0.01       -0.01           -0.01       -0.0        -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.03       0.4      0.05   -0.01         -0.02     -0.01     -0.09      -0.0       -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.01       0.01       
  8   0.004    0.1        0.4      0.05   -0.0          -0.01     0.0       -0.08      0.03       -0.0            -0.01       0.0         -0.02        0.01         -0.01           -0.01       0.0         -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.03       0.6      0.05   -0.0          -0.01     0.0       -0.18      0.01       -0.0            -0.01       0.0         -0.17        0.01         -0.0            -0.01       0.0         -0.16        0.01         -0.0           -0.01      0.0        -0.16       0.01       
  8   0.004    0.1        0.6      0.05   -0.01         -0.01     0.0       -0.02      0.02       -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       0.0         -0.02        0.01         -0.01          -0.01      -0.0       -0.01       0.01       
  8   0.004    0.01       0.01     0.15   -0.01         -0.12     0.01      -0.47      0.41       -0.0            -0.02       0.01        -0.47        0.14         0.0             -0.01       0.02        -0.47        0.41         0.0            -0.01      0.01       -0.47       0.14       
  8   0.004    0.03       0.01     0.15   0.0           -0.02     0.02      -0.39      0.41       0.0             -0.01       0.01        -0.39        0.14         -0.0            -0.01       0.01        -0.39        0.4          0.0            -0.01      0.01       -0.39       0.14       
  8   0.004    0.1        0.01     0.15   0.0           -0.02     0.11      -0.4       0.42       0.0             -0.01       0.02        -0.4         0.14         0.01            -0.01       0.09        -0.4         0.42         0.0            -0.01      0.01       -0.4        0.15       
  8   0.004    0.01       0.05     0.15   -0.01         -0.02     0.01      -0.04      0.82       -0.01           -0.02       0.0         -0.05        0.07         -0.01           -0.02       0.0         -0.03        0.67         -0.01          -0.02      0.0        -0.03       0.06       
  8   0.004    0.03       0.05     0.15   -0.01         -0.01     0.0       -0.04      0.69       -0.01           -0.02       -0.0        -0.12        0.07         -0.01           -0.02       -0.0        -0.03        0.06         -0.01          -0.02      -0.0       -0.04       0.07       
  8   0.004    0.1        0.05     0.15   0.0           -0.03     0.01      -0.13      0.7        -0.0            -0.02       0.01        -0.21        0.35         -0.0            -0.02       0.01        -0.09        0.54         -0.0           -0.02      0.01       -0.13       0.06       
  8   0.004    0.03       0.2      0.15   -0.01         -0.01     -0.0      -0.08      0.06       -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.1        0.2      0.15   -0.01         -0.02     -0.0      -0.1       0.04       -0.01           -0.01       -0.0        -0.03        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.03       0.01       
  8   0.004    0.01       0.4      0.15   -0.01         -0.02     -0.0      -0.1       0.04       -0.01           -0.01       -0.0        -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.02         -0.01          -0.01      -0.0       -0.01       0.01       
  8   0.004    0.03       0.4      0.15   -0.01         -0.04     -0.0      -0.1       0.01       -0.01           -0.01       -0.0        -0.02        -0.0         -0.01           -0.01       -0.0        -0.02        0.0          -0.01          -0.01      -0.0       -0.02       0.0        
  8   0.004    0.1        0.4      0.15   -0.01         -0.01     0.0       -0.1       0.02       -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.02         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.03       0.6      0.15   0.0           -0.01     0.0       -0.03      0.01       -0.0            -0.0        0.0         -0.01        0.0          0.0             -0.0        0.0         -0.02        0.0          -0.0           -0.0       0.0        -0.01       0.0        
  8   0.004    0.1        0.6      0.15   -0.01         -0.01     0.01      -0.03      0.02       -0.01           -0.01       -0.0        -0.03        0.02         -0.01           -0.01       0.0         -0.02        0.02         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.01       0.01     0.25   -0.01         -0.16     0.0       -0.41      0.41       -0.0            -0.01       0.01        -0.44        0.09         0.0             -0.01       0.01        -0.42        0.41         -0.0           -0.01      0.01       -0.46       0.17       
  8   0.004    0.03       0.01     0.25   -0.0          -0.02     0.01      -0.32      0.4        -0.0            -0.01       0.01        -0.2         0.17         -0.0            -0.01       0.01        -0.22        0.4          -0.0           -0.01      0.01       -0.2        0.16       
  8   0.004    0.1        0.01     0.25   -0.01         -0.12     0.02      -0.31      0.39       0.0             -0.01       0.01        -0.37        0.1          -0.0            -0.01       0.01        -0.41        0.42         -0.0           -0.01      0.0        -0.23       0.07       
  8   0.004    0.01       0.05     0.25   -0.01         -0.02     -0.0      -0.15      0.02       -0.01           -0.01       -0.0        -0.04        0.01         -0.01           -0.01       -0.0        -0.03        0.02         -0.01          -0.01      -0.0       -0.03       0.01       
  8   0.004    0.03       0.05     0.25   -0.01         -0.02     -0.0      -0.08      0.87       -0.01           -0.02       -0.0        -0.04        0.01         -0.01           -0.02       -0.0        -0.03        0.01         -0.01          -0.02      -0.0       -0.04       0.01       
  8   0.004    0.1        0.05     0.25   -0.01         -0.03     0.01      -0.18      0.68       -0.01           -0.02       0.0         -0.14        0.3          -0.01           -0.02       0.01        -0.08        0.03         -0.01          -0.02      0.0        -0.07       0.03       
  8   0.004    0.03       0.2      0.25   -0.01         -0.02     -0.0      -0.09      0.03       -0.01           -0.01       -0.0        -0.02        0.0          -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.02       0.0        
  8   0.004    0.1        0.2      0.25   -0.01         -0.02     -0.0      -0.1       0.09       -0.01           -0.01       -0.0        -0.03        0.01         -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.03       0.01       
  8   0.004    0.01       0.4      0.25   -0.01         -0.01     -0.0      -0.03      0.01       -0.01           -0.01       -0.0        -0.02        0.02         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.01      -0.0       -0.02       0.01       
  8   0.004    0.03       0.4      0.25   -0.0          -0.01     -0.0      -0.02      -0.0       -0.01           -0.01       -0.0        -0.02        -0.0         -0.0            -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.1        0.4      0.25   -0.0          -0.01     0.0       -0.03      0.01       -0.01           -0.01       -0.0        -0.03        0.01         -0.0            -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.004    0.03       0.6      0.25   -0.0          -0.01     0.0       -0.02      0.0        -0.0            -0.0        0.0         -0.02        0.0          -0.0            -0.0        0.0         -0.01        0.0          -0.0           -0.0       0.0        -0.01       0.0        
  8   0.004    0.1        0.6      0.25   -0.01         -0.01     -0.0      -0.03      0.01       -0.01           -0.02       -0.01       -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.01      -0.02       0.01       
  8   0.008    0.01       0.01     0.05   0.0           -0.02     0.09      -0.48      0.27       0.0             -0.02       0.07        -0.48        0.11         -0.0            -0.05       0.09        -0.48        0.27         -0.01          -0.12      0.07       -0.48       0.11       
  8   0.008    0.03       0.01     0.05   -0.0          -0.03     0.08      -0.48      0.28       -0.01           -0.04       0.01        -0.48        0.24         -0.0            -0.03       0.08        -0.48        0.28         -0.01          -0.03      0.01       -0.48       0.24       
  8   0.008    0.1        0.01     0.05   -0.0          -0.01     0.07      -0.32      0.27       -0.0            -0.02       0.06        -0.32        0.22         -0.0            -0.01       0.07        -0.32        0.27         -0.0           -0.02      0.06       -0.32       0.22       
  8   0.008    0.01       0.05     0.05   -0.03         -0.14     -0.01     -0.18      0.01       -0.01           -0.09       -0.0        -0.16        0.02         -0.01           -0.02       0.0         -0.18        0.34         -0.01          -0.02      -0.0       -0.18       0.24       
  8   0.008    0.03       0.05     0.05   -0.01         -0.05     -0.01     -0.22      0.7        -0.01           -0.02       -0.0        -0.12        0.04         -0.01           -0.02       0.02        -0.1         0.7          -0.01          -0.02      -0.0       -0.1        0.04       
  8   0.008    0.1        0.05     0.05   0.06          -0.0      0.24      -0.2       0.68       0.03            -0.01       0.13        -0.2         0.3          0.06            -0.0        0.17        -0.2         0.55         0.01           -0.01      0.14       -0.2        0.36       
  8   0.008    0.03       0.2      0.05   -0.0          -0.01     0.0       -0.02      0.07       -0.0            -0.01       -0.0        -0.02        0.07         -0.01           -0.01       -0.0        -0.02        0.01         -0.0           -0.01      -0.0       -0.02       0.01       
  8   0.008    0.1        0.2      0.05   -0.01         -0.01     0.0       -0.03      0.07       -0.01           -0.01       -0.0        -0.02        0.09         -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.008    0.01       0.4      0.05   -0.0          -0.01     0.0       -0.04      0.02       -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.01      0.0        -0.01       0.01       
  8   0.008    0.03       0.4      0.05   -0.01         -0.03     -0.01     -0.04      0.0        -0.0            -0.01       0.0         -0.01        0.0          -0.0            -0.01       0.0         -0.01        0.0          0.0            -0.01      0.0        -0.01       0.0        
  8   0.008    0.1        0.4      0.05   -0.01         -0.01     0.0       -0.04      0.01       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.02       0.01       
  8   0.008    0.03       0.6      0.05   -0.01         -0.02     -0.01     -0.03      0.01       -0.01           -0.02       -0.01       -0.03        -0.01        -0.01           -0.02       -0.01       -0.03        -0.0         -0.01          -0.02      -0.01      -0.02       -0.01      
  8   0.008    0.1        0.6      0.05   -0.01         -0.01     -0.0      -0.18      0.02       -0.01           -0.01       -0.0        -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.008    0.01       0.01     0.15   -0.0          -0.02     0.05      -0.29      0.27       -0.01           -0.03       0.01        -0.31        0.12         0.01            -0.01       0.11        -0.47        0.38         -0.0           -0.02      0.06       -0.48       0.13       
  8   0.008    0.03       0.01     0.15   0.05          -0.02     0.13      -0.35      0.42       -0.01           -0.02       0.07        -0.14        0.12         0.01            -0.01       0.24        -0.34        0.42         -0.01          -0.03      0.04       -0.16       0.12       
  8   0.008    0.1        0.01     0.15   -0.0          -0.02     0.09      -0.35      0.4        -0.01           -0.02       0.0         -0.34        0.11         -0.0            -0.02       0.11        -0.1         0.4          -0.01          -0.02      0.0        -0.34       0.12       
  8   0.008    0.01       0.05     0.15   -0.01         -0.02     -0.0      -0.17      0.76       -0.01           -0.02       -0.0        -0.17        0.03         -0.0            -0.01       0.27        -0.05        0.7          -0.01          -0.02      -0.0       -0.05       0.03       
  8   0.008    0.03       0.05     0.15   -0.01         -0.02     0.01      -0.1       0.24       -0.01           -0.02       -0.0        -0.1         0.03         -0.01           -0.02       0.02        -0.1         0.25         -0.01          -0.02      -0.0       -0.09       0.09       
  8   0.008    0.1        0.05     0.15   -0.0          -0.01     0.03      -0.08      0.56       -0.0            -0.02       0.02        -0.09        0.31         -0.01           -0.02       0.01        -0.08        0.55         -0.01          -0.02      0.01       -0.08       0.22       
  8   0.008    0.03       0.2      0.15   -0.01         -0.01     -0.0      -0.02      0.08       -0.0            -0.01       -0.0        -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.008    0.1        0.2      0.15   -0.0          -0.01     0.0       -0.03      0.08       -0.01           -0.01       -0.0        -0.03        0.09         -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  8   0.008    0.01       0.4      0.15   -0.01         -0.11     0.0       -0.12      0.02       -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.01       0.0         -0.01        0.02         -0.0           -0.01      0.0        -0.01       0.01       
  8   0.008    0.03       0.4      0.15   -0.0          -0.04     0.0       -0.11      0.15       0.0             -0.01       0.0         -0.01        0.0          -0.0            -0.01       0.0         -0.01        0.0          0.0            -0.01      0.0        -0.01       0.0        
  8   0.008    0.1        0.4      0.15   -0.01         -0.01     0.0       -0.12      0.18       -0.0            -0.01       0.0         -0.01        0.17         0.0             -0.01       0.0         -0.01        0.02         -0.0           -0.01      0.0        -0.01       0.01       
  8   0.008    0.03       0.6      0.15   -0.01         -0.02     -0.01     -0.03      -0.0       -0.01           -0.02       -0.01       -0.02        -0.01        -0.01           -0.02       -0.01       -0.02        0.0          -0.01          -0.01      -0.01      -0.02       -0.01      
  8   0.008    0.1        0.6      0.15   -0.01         -0.01     -0.0      -0.19      0.01       -0.01           -0.01       -0.0        -0.2         0.01         -0.0            -0.01       -0.0        -0.2         0.01         -0.01          -0.01      -0.0       -0.2        0.01       
  8   0.008    0.01       0.01     0.25   -0.02         -0.09     0.0       -0.36      0.37       -0.01           -0.03       -0.0        -0.26        0.14         -0.01           -0.02       0.01        -0.11        0.39         -0.01          -0.01      0.0        -0.05       0.1        
  8   0.008    0.03       0.01     0.25   -0.02         -0.04     -0.01     -0.34      0.39       -0.01           -0.03       -0.0        -0.22        0.13         -0.01           -0.02       0.01        -0.16        0.38         -0.01          -0.01      0.0        -0.16       0.13       
  8   0.008    0.1        0.01     0.25   -0.01         -0.02     0.0       -0.23      0.25       -0.01           -0.02       0.0         -0.24        0.14         -0.0            -0.01       0.09        -0.23        0.27         -0.01          -0.02      0.01       -0.14       0.14       
  8   0.008    0.01       0.05     0.25   -0.01         -0.02     -0.0      -0.11      0.08       -0.01           -0.02       -0.0        -0.03        0.04         -0.01           -0.01       -0.0        -0.03        0.04         -0.01          -0.02      -0.0       -0.03       0.04       
  8   0.008    0.03       0.05     0.25   -0.01         -0.02     -0.0      -0.14      0.02       -0.01           -0.02       -0.0        -0.06        0.01         -0.01           -0.02       -0.0        -0.03        0.01         -0.01          -0.02      -0.0       -0.03       0.01       
  8   0.008    0.1        0.05     0.25   -0.01         -0.03     0.01      -0.21      0.55       -0.01           -0.02       0.0         -0.19        0.28         -0.01           -0.02       0.0         -0.1         0.27         -0.01          -0.02      0.0        -0.1        0.27       
  8   0.008    0.03       0.2      0.25   -0.0          -0.01     -0.0      -0.03      0.08       -0.0            -0.01       -0.0        -0.02        0.15         -0.0            -0.01       -0.0        -0.02        0.01         -0.0           -0.01      -0.0       -0.01       0.15       
  8   0.008    0.1        0.2      0.25   -0.0          -0.01     0.02      -0.03      0.17       -0.01           -0.01       -0.0        -0.02        0.16         -0.0            -0.01       0.0         -0.02        0.17         -0.01          -0.01      -0.0       -0.02       0.16       
  8   0.008    0.01       0.4      0.25   -0.01         -0.01     0.0       -0.03      0.02       -0.01           -0.01       0.0         -0.01        0.01         -0.01           -0.01       0.0         -0.01        0.01         -0.01          -0.01      0.0        -0.01       0.01       
  8   0.008    0.03       0.4      0.25   0.0           -0.01     0.0       -0.01      0.0        -0.0            -0.01       0.0         -0.01        0.0          0.0             -0.0        0.0         -0.01        0.01         -0.0           -0.0       0.0        -0.01       0.0        
  8   0.008    0.1        0.4      0.25   -0.01         -0.01     0.0       -0.03      0.18       -0.01           -0.01       0.0         -0.01        0.18         0.0             -0.01       0.0         -0.01        0.18         0.0            -0.01      0.0        -0.01       0.01       
  8   0.008    0.03       0.6      0.25   -0.01         -0.02     -0.01     -0.03      -0.01      -0.01           -0.02       -0.01       -0.02        -0.01        -0.01           -0.01       -0.01       -0.02        0.0          -0.01          -0.01      -0.01      -0.02       -0.01      
  8   0.008    0.1        0.6      0.25   -0.01         -0.01     -0.0      -0.05      0.01       -0.01           -0.01       -0.01       -0.02        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.01      -0.02       0.01       
  8   0.02     0.01       0.01     0.05   -0.01         -0.07     0.01      -0.54      0.21       -0.01           -0.12       -0.0        -0.54        0.04         -0.01           -0.07       0.01        -0.54        0.21         -0.01          -0.13      -0.0       -0.54       0.04       
  8   0.02     0.03       0.01     0.05   -0.01         -0.07     0.0       -0.38      0.2        -0.01           -0.07       -0.0        -0.34        0.01         -0.01           -0.07       0.0         -0.34        0.2          -0.01          -0.07      -0.0       -0.37       0.01       
  8   0.02     0.1        0.01     0.05   -0.01         -0.03     0.0       -0.35      0.21       -0.01           -0.06       0.0         -0.35        0.16         -0.01           -0.04       0.0         -0.36        0.21         -0.01          -0.06      0.0        -0.33       0.16       
  8   0.02     0.01       0.05     0.05   -0.03         -0.19     -0.0      -0.23      0.11       -0.02           -0.17       -0.0        -0.23        0.01         -0.01           -0.02       -0.0        -0.21        0.05         -0.01          -0.02      -0.0       -0.21       0.01       
  8   0.02     0.03       0.05     0.05   0.0           -0.02     0.24      -0.2       0.74       -0.01           -0.02       0.02        -0.2         0.28         -0.0            -0.01       0.21        -0.06        0.3          -0.0           -0.02      0.01       -0.06       0.29       
  8   0.02     0.1        0.05     0.05   0.24          0.02      0.34      -0.22      0.54       0.09            0.01        0.26        -0.18        0.52         0.05            0.0         0.23        -0.04        0.54         0.06           -0.0       0.15       -0.04       0.52       
  8   0.02     0.03       0.2      0.05   0.01          0.0       0.01      -0.03      0.02       0.0             0.0         0.01        -0.01        0.02         0.0             -0.0        0.01        -0.02        0.02         0.0            0.0        0.01       -0.01       0.02       
  8   0.02     0.1        0.2      0.05   0.0           -0.01     0.01      -0.04      0.04       -0.0            -0.01       0.01        -0.02        0.02         0.0             -0.01       0.01        -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.02       
  8   0.02     0.01       0.4      0.05   -0.0          -0.0      0.01      -0.02      0.03       0.0             -0.0        0.01        -0.01        0.01         -0.0            -0.0        0.01        -0.01        0.01         -0.0           -0.0       0.01       -0.01       0.01       
  8   0.02     0.1        0.4      0.05   -0.01         -0.01     -0.0      -0.03      0.03       -0.01           -0.01       -0.0        -0.01        0.0          -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.01       0.0        
  8   0.02     0.1        0.6      0.05   0.0           -0.01     0.0       -0.02      0.01       0.0             -0.01       0.0         -0.01        0.01         0.0             -0.01       0.0         -0.01        0.01         0.0            -0.01      0.0        -0.01       0.01       
  8   0.02     0.01       0.01     0.15   -0.0          -0.01     0.01      -0.36      0.2        -0.01           -0.02       0.0         -0.35        0.04         -0.0            -0.01       0.01        -0.38        0.19         -0.01          -0.02      0.0        -0.37       0.05       
  8   0.02     0.03       0.01     0.15   -0.01         -0.03     0.0       -0.34      0.2        -0.01           -0.02       0.0         -0.35        0.05         -0.0            -0.02       0.0         -0.18        0.2          -0.01          -0.01      0.0        -0.09       0.02       
  8   0.02     0.1        0.01     0.15   -0.0          -0.01     0.02      -0.17      0.2        -0.01           -0.02       0.0         -0.35        0.05         0.0             -0.01       0.17        -0.15        0.19         -0.01          -0.02      0.0        -0.12       0.05       
  8   0.02     0.01       0.05     0.15   -0.01         -0.19     -0.0      -0.22      0.24       -0.01           -0.02       -0.0        -0.22        0.02         -0.01           -0.01       -0.0        -0.25        0.65         -0.01          -0.02      -0.0       -0.24       0.02       
  8   0.02     0.03       0.05     0.15   0.02          -0.0      0.14      -0.04      0.65       -0.01           -0.01       0.01        -0.03        0.08         -0.01           -0.02       0.0         -0.07        0.61         -0.01          -0.02      0.0        -0.06       0.09       
  8   0.02     0.1        0.05     0.15   0.0           -0.01     0.05      -0.14      0.54       -0.01           -0.02       0.01        -0.14        0.3          -0.0            -0.02       0.0         -0.06        0.54         -0.0           -0.01      0.01       -0.06       0.3        
  8   0.02     0.03       0.2      0.15   0.01          0.0       0.01      -0.01      0.12       0.01            0.0         0.01        -0.01        0.02         0.01            0.0         0.01        -0.01        0.02         0.0            -0.0       0.01       -0.01       0.02       
  8   0.02     0.1        0.2      0.15   0.0           -0.01     0.01      -0.03      0.13       -0.0            -0.01       0.01        -0.03        0.1          -0.0            -0.01       0.01        -0.02        0.02         -0.0           -0.01      0.01       -0.02       0.02       
  8   0.02     0.01       0.4      0.15   0.0           -0.01     0.01      -0.02      0.04       -0.0            -0.0        0.01        -0.01        0.01         0.0             -0.0        0.01        -0.01        0.01         0.0            -0.0       0.01       -0.01       0.01       
  8   0.02     0.1        0.4      0.15   -0.0          -0.01     -0.0      -0.02      0.04       -0.01           -0.01       -0.0        -0.02        0.0          -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.01       0.0        
  8   0.02     0.1        0.6      0.15   0.0           -0.01     0.0       -0.02      0.01       0.0             -0.01       0.0         -0.01        0.01         0.0             -0.01       0.0         -0.01        0.01         0.0            -0.01      0.0        -0.01       0.01       
  8   0.02     0.01       0.01     0.25   -0.01         -0.11     0.0       -0.34      0.2        -0.01           -0.02       0.01        -0.34        0.07         -0.01           -0.02       0.01        -0.18        0.18         -0.01          -0.02      0.0        -0.11       0.07       
  8   0.02     0.03       0.01     0.25   -0.01         -0.08     0.0       -0.37      0.17       -0.01           -0.04       0.01        -0.12        0.02         -0.01           -0.04       0.0         -0.18        0.02         -0.01          -0.04      0.0        -0.11       0.01       
  8   0.02     0.1        0.01     0.25   0.0           -0.01     0.01      -0.3       0.17       -0.01           -0.02       0.01        -0.32        0.08         0.0             -0.01       0.15        -0.18        0.2          -0.01          -0.02      0.01       -0.11       0.08       
  8   0.02     0.01       0.05     0.25   -0.01         -0.01     -0.0      -0.05      0.02       -0.01           -0.02       -0.0        -0.03        0.02         -0.01           -0.02       -0.0        -0.03        0.01         -0.01          -0.02      -0.01      -0.03       0.01       
  8   0.02     0.03       0.05     0.25   -0.0          -0.01     0.01      -0.07      0.04       -0.01           -0.01       -0.0        -0.03        0.04         -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.03       0.01       
  8   0.02     0.1        0.05     0.25   0.0           -0.01     0.24      -0.11      0.63       -0.0            -0.02       0.01        -0.11        0.35         -0.0            -0.01       0.01        -0.03        0.08         -0.0           -0.01      0.0        -0.03       0.09       
  8   0.02     0.03       0.2      0.25   0.01          -0.0      0.11      -0.01      0.12       -0.0            -0.0        0.01        -0.01        0.02         -0.0            -0.0        0.01        -0.01        0.02         -0.0           -0.0       0.01       -0.01       0.02       
  8   0.02     0.1        0.2      0.25   0.01          -0.0      0.01      -0.02      0.12       -0.0            -0.01       0.01        -0.02        0.02         -0.0            -0.0        0.01        -0.02        0.02         -0.0           -0.0       0.01       -0.01       0.02       
  8   0.02     0.01       0.4      0.25   0.0           -0.01     0.01      -0.01      0.04       0.0             -0.01       0.0         -0.01        0.01         0.0             -0.01       0.01        -0.01        0.01         0.0            -0.01      0.01       -0.01       0.01       
  8   0.02     0.1        0.4      0.25   -0.01         -0.02     -0.0      -0.02      0.03       -0.01           -0.01       -0.01       -0.02        -0.0         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.01      -0.02       -0.0       
  8   0.02     0.1        0.6      0.25   -0.0          -0.01     0.0       -0.02      0.01       -0.0            -0.01       0.0         -0.01        0.01         0.0             -0.01       0.0         -0.01        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  9   4.0E-4   0.01       0.01     0.05   0.01          -0.01     0.04      -0.31      0.3        0.01            -0.01       0.04        -0.31        0.3          0.01            -0.01       0.04        -0.31        0.28         0.01           -0.01      0.04       -0.31       0.28       
  9   4.0E-4   0.03       0.01     0.05   -0.0          -0.01     0.01      -0.31      0.28       -0.0            -0.01       0.01        -0.31        0.28         -0.0            -0.01       0.01        -0.31        0.28         -0.0           -0.01      0.01       -0.31       0.28       
  9   4.0E-4   0.1        0.01     0.05   -0.0          -0.01     0.02      -0.27      0.27       -0.0            -0.01       0.02        -0.27        0.27         -0.0            -0.01       0.02        -0.27        0.27         -0.0           -0.01      0.02       -0.27       0.27       
  9   4.0E-4   0.01       0.05     0.05   0.23          0.01      0.88      -0.07      0.9        0.1             -0.0        0.41        -0.07        0.91         0.87            0.0         0.89        -0.07        0.92         0.01           -0.01      0.87       -0.06       0.91       
  9   4.0E-4   0.03       0.05     0.05   0.1           -0.01     0.79      -0.19      0.98       0.06            -0.01       0.46        -0.12        0.97         0.48            -0.0        0.94        -0.15        0.97         0.01           -0.01      0.76       -0.2        0.96       
  9   4.0E-4   0.1        0.05     0.05   0.29          0.02      0.7       -0.06      0.76       0.3             0.22        0.72        -0.06        0.76         0.46            0.24        0.73        -0.06        0.76         0.47           0.25       0.73       -0.16       0.76       
  9   4.0E-4   0.01       0.01     0.15   0.01          -0.01     0.42      -0.27      0.49       0.13            -0.01       0.44        -0.3         0.65         0.2             -0.0        0.46        -0.42        0.65         0.2            -0.0       0.47       -0.3        0.65       
  9   4.0E-4   0.03       0.01     0.15   0.01          -0.01     0.28      -0.13      0.5        0.11            -0.01       0.25        -0.26        0.5          0.19            0.0         0.21        -0.27        0.61         0.2            0.0        0.27       -0.26       0.63       
  9   4.0E-4   0.1        0.01     0.15   0.01          -0.01     0.24      -0.27      0.49       0.13            -0.0        0.22        -0.27        0.64         0.22            0.07        0.48        -0.31        0.65         0.21           0.01       0.61       -0.26       0.65       
  9   4.0E-4   0.01       0.05     0.15   0.05          -0.01     0.12      -0.03      0.73       0.0             -0.01       0.13        -0.03        0.25         -0.0            -0.01       0.07        -0.03        0.73         -0.0           -0.01      0.01       -0.03       0.22       
  9   4.0E-4   0.03       0.05     0.15   0.08          -0.0      0.14      -0.05      0.95       0.01            -0.01       0.12        -0.05        0.37         0.0             -0.01       0.19        -0.11        0.94         -0.0           -0.01      0.09       -0.07       0.64       
  9   4.0E-4   0.1        0.05     0.15   0.39          0.17      0.72      -0.12      0.9        0.41            0.24        0.73        -0.14        0.91         0.72            0.26        0.74        -0.26        0.91         0.71           0.25       0.87       -0.14       0.92       
  9   4.0E-4   0.01       0.01     0.25   0.0           -0.01     0.28      -0.31      0.49       0.21            -0.0        0.47        -0.27        0.65         0.0             -0.01       0.2         -0.23        0.62         0.46           -0.0       0.48       -0.22       0.65       
  9   4.0E-4   0.03       0.01     0.25   0.2           -0.0      0.41      -0.11      0.49       0.16            0.0         0.4         -0.07        0.66         0.0             -0.01       0.01        -0.07        0.62         0.0            -0.01      0.02       -0.08       0.66       
  9   4.0E-4   0.1        0.01     0.25   0.01          -0.0      0.21      -0.08      0.48       0.01            0.0         0.29        -0.06        0.49         0.0             -0.01       0.01        -0.08        0.64         0.0            -0.0       0.43       -0.07       0.64       
  9   4.0E-4   0.01       0.05     0.25   0.39          0.0       0.87      -0.09      0.9        -0.01           -0.01       0.01        -0.07        0.4          0.86            -0.0        0.87        -0.04        0.89         -0.01          -0.01      -0.0       -0.03       0.21       
  9   4.0E-4   0.03       0.05     0.25   0.03          -0.01     0.14      -0.03      0.95       -0.01           -0.01       0.07        -0.04        0.18         -0.0            -0.01       0.29        -0.03        0.79         -0.01          -0.02      -0.0       -0.03       0.17       
  9   4.0E-4   0.1        0.05     0.25   0.66          0.25      0.7       -0.13      0.89       0.23            0.01        0.38        -0.12        0.89         0.7             0.26        0.72        -0.08        0.91         0.39           0.01       0.7        -0.07       0.9        
  9   0.004    0.01       0.01     0.05   -0.0          -0.07     0.01      -0.52      0.28       -0.01           -0.22       0.01        -0.52        0.28         -0.01           -0.26       0.01        -0.52        0.28         -0.01          -0.21      0.01       -0.52       0.28       
  9   0.004    0.03       0.01     0.05   -0.0          -0.03     0.01      -0.47      0.28       -0.0            -0.04       0.01        -0.47        0.28         -0.0            -0.03       0.0         -0.47        0.27         -0.01          -0.04      0.0        -0.47       0.27       
  9   0.004    0.1        0.01     0.05   -0.0          -0.03     0.01      -0.53      0.25       -0.0            -0.03       0.01        -0.53        0.25         -0.0            -0.03       0.01        -0.53        0.27         0.0            -0.02      0.01       -0.53       0.27       
  9   0.004    0.01       0.05     0.05   -0.01         -0.02     0.01      -0.13      0.12       -0.01           -0.02       0.0         -0.16        0.08         -0.01           -0.01       0.0         -0.12        0.31         -0.01          -0.02      0.0        -0.12       0.09       
  9   0.004    0.03       0.05     0.05   -0.01         -0.03     0.01      -0.18      0.08       -0.01           -0.02       0.0         -0.21        0.06         -0.01           -0.02       -0.0        -0.21        0.05         -0.01          -0.02      -0.0       -0.21       0.02       
  9   0.004    0.1        0.05     0.05   0.19          -0.0      0.34      -0.33      0.73       0.01            -0.01       0.28        -0.32        0.71         0.19            -0.0        0.49        -0.33        0.73         0.0            -0.01      0.28       -0.32       0.71       
  9   0.004    0.03       0.2      0.05   -0.0          -0.01     0.0       -0.09      0.03       -0.0            -0.01       0.0         -0.09        0.02         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.02       
  9   0.004    0.1        0.2      0.05   -0.01         -0.07     0.0       -0.09      0.03       -0.0            -0.01       0.0         -0.09        0.02         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.02       
  9   0.004    0.01       0.4      0.05   -0.0          -0.0      0.01      -0.02      0.07       -0.0            -0.0        0.0         -0.02        0.01         -0.0            -0.0        0.0         -0.02        0.01         -0.0           -0.0       0.0        -0.02       0.01       
  9   0.004    0.03       0.4      0.05   0.01          -0.0      0.05      -0.06      0.06       -0.0            -0.0        0.0         -0.01        0.01         -0.0            -0.0        0.0         -0.0         0.01         -0.0           -0.0       0.0        -0.01       0.01       
  9   0.004    0.1        0.4      0.05   0.0           -0.0      0.01      -0.01      0.02       0.0             -0.0        0.0         -0.01        0.01         0.0             -0.0        0.0         -0.01        0.02         0.0            -0.0       0.0        -0.01       0.01       
  9   0.004    0.01       0.01     0.15   0.0           -0.26     0.01      -0.32      0.41       -0.0            -0.13       0.02        -0.48        0.45         -0.0            -0.04       0.01        -0.54        0.45         0.0            -0.01      0.4        -0.52       0.45       
  9   0.004    0.03       0.01     0.15   0.0           -0.08     0.01      -0.46      0.44       0.0             -0.05       0.02        -0.46        0.45         0.01            -0.01       0.41        -0.53        0.45         0.4            -0.01      0.42       -0.39       0.45       
  9   0.004    0.1        0.01     0.15   -0.0          -0.01     0.01      -0.32      0.44       0.0             -0.0        0.01        -0.31        0.44         0.0             -0.01       0.01        -0.31        0.44         0.0            -0.01      0.01       -0.31       0.44       
  9   0.004    0.01       0.05     0.15   -0.01         -0.01     0.0       -0.05      0.08       -0.01           -0.02       0.0         -0.05        0.03         -0.01           -0.02       -0.0        -0.05        0.02         -0.01          -0.01      -0.0       -0.06       0.02       
  9   0.004    0.03       0.05     0.15   -0.0          -0.01     0.01      -0.08      0.07       -0.01           -0.01       0.0         -0.04        0.03         -0.01           -0.01       0.0         -0.03        0.02         -0.01          -0.01      0.0        -0.03       0.02       
  9   0.004    0.1        0.05     0.15   -0.0          -0.04     0.01      -0.27      0.71       -0.0            -0.05       0.0         -0.28        0.18         -0.0            -0.02       0.0         -0.27        0.68         -0.0           -0.02      0.0        -0.27       0.63       
  9   0.004    0.03       0.2      0.15   -0.0          -0.01     0.01      -0.07      0.07       -0.0            -0.01       0.0         -0.08        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  9   0.004    0.1        0.2      0.15   -0.01         -0.02     0.0       -0.09      0.05       -0.0            -0.01       0.0         -0.1         0.01         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  9   0.004    0.01       0.4      0.15   -0.0          -0.0      0.01      -0.07      0.06       -0.0            -0.01       0.0         -0.01        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  9   0.004    0.03       0.4      0.15   0.01          -0.0      0.05      -0.0       0.07       -0.0            -0.0        -0.0        -0.0         0.01         -0.0            -0.0        -0.0        -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  9   0.004    0.1        0.4      0.15   0.0           -0.0      0.01      -0.01      0.06       0.0             -0.0        0.01        -0.01        0.01         0.0             -0.0        0.01        -0.01        0.02         0.0            -0.0       0.0        -0.01       0.01       
  9   0.004    0.01       0.01     0.25   -0.0          -0.04     0.01      -0.46      0.44       -0.0            -0.01       0.01        -0.46        0.06         0.01            -0.01       0.05        -0.46        0.44         0.0            -0.01      0.01       -0.46       0.42       
  9   0.004    0.03       0.01     0.25   -0.0          -0.02     0.01      -0.4       0.44       0.0             -0.01       0.01        -0.28        0.42         0.01            -0.01       0.41        -0.39        0.44         0.0            -0.01      0.01       -0.39       0.43       
  9   0.004    0.1        0.01     0.25   0.0           -0.01     0.01      -0.32      0.2        0.0             -0.01       0.01        -0.21        0.04         -0.0            -0.02       0.01        -0.21        0.43         -0.0           -0.02      0.01       -0.21       0.26       
  9   0.004    0.01       0.05     0.25   -0.01         -0.02     -0.0      -0.16      0.02       -0.01           -0.01       -0.0        -0.06        0.02         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.03       0.01       
  9   0.004    0.03       0.05     0.25   0.0           -0.01     0.01      -0.15      0.06       -0.01           -0.01       0.0         -0.07        0.02         -0.01           -0.01       0.0         -0.03        0.02         -0.01          -0.01      -0.0       -0.03       0.02       
  9   0.004    0.1        0.05     0.25   -0.01         -0.07     0.04      -0.2       0.67       -0.01           -0.06       0.0         -0.24        0.28         -0.01           -0.06       0.0         -0.15        0.03         -0.01          -0.02      0.0        -0.15       0.03       
  9   0.004    0.03       0.2      0.25   0.01          -0.0      0.01      -0.08      0.12       -0.0            -0.0        0.01        -0.01        0.01         0.01            -0.0        0.01        -0.01        0.02         -0.0           -0.0       0.0        -0.01       0.01       
  9   0.004    0.1        0.2      0.25   -0.0          -0.01     0.01      -0.09      0.05       -0.0            -0.01       0.0         -0.09        0.01         -0.0            -0.01       0.01        -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.01       
  9   0.004    0.01       0.4      0.25   -0.0          -0.0      0.01      -0.01      0.06       -0.0            -0.0        -0.0        -0.01        0.01         -0.0            -0.0        0.01        -0.01        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  9   0.004    0.03       0.4      0.25   0.01          -0.0      0.05      -0.0       0.05       -0.0            -0.0        -0.0        -0.01        -0.0         -0.0            -0.0        -0.0        -0.0         0.01         -0.0           -0.0       -0.0       -0.0        0.0        
  9   0.004    0.1        0.4      0.25   0.0           -0.0      0.01      -0.01      0.02       -0.0            -0.0        0.01        -0.01        0.01         0.0             -0.0        0.01        -0.01        0.02         0.0            -0.0       0.0        -0.01       0.01       
  9   0.008    0.01       0.01     0.05   -0.01         -0.21     0.01      -0.52      0.27       -0.01           -0.05       0.01        -0.52        0.27         -0.01           -0.21       0.06        -0.52        0.28         -0.01          -0.17      0.05       -0.52       0.28       
  9   0.008    0.03       0.01     0.05   -0.01         -0.05     -0.0      -0.48      0.26       -0.01           -0.06       -0.0        -0.48        0.26         -0.01           -0.06       -0.0        -0.48        0.26         -0.01          -0.06      -0.0       -0.48       0.26       
  9   0.008    0.1        0.01     0.05   -0.01         -0.04     0.01      -0.52      0.27       -0.01           -0.05       0.0         -0.52        0.27         -0.01           -0.04       0.0         -0.52        0.27         -0.01          -0.04      0.01       -0.52       0.27       
  9   0.008    0.01       0.05     0.05   -0.02         -0.08     -0.0      -0.21      0.81       -0.01           -0.1        -0.0        -0.17        0.02         -0.01           -0.01       0.0         -0.17        0.33         -0.01          -0.02      0.0        -0.24       0.3        
  9   0.008    0.03       0.05     0.05   -0.02         -0.1      -0.0      -0.27      0.66       -0.01           -0.06       -0.0        -0.27        0.06         -0.01           -0.03       0.0         -0.25        0.69         -0.01          -0.03      -0.0       -0.25       0.23       
  9   0.008    0.1        0.05     0.05   0.22          0.0       0.48      -0.3       0.7        0.06            -0.0        0.29        -0.32        0.68         0.19            -0.0        0.48        -0.33        0.69         0.08           -0.0       0.39       -0.32       0.57       
  9   0.008    0.03       0.2      0.05   0.01          -0.0      0.06      -0.02      0.09       0.0             -0.0        0.01        -0.02        0.1          0.0             -0.0        0.01        -0.01        0.02         -0.0           -0.0       0.0        -0.02       0.02       
  9   0.008    0.1        0.2      0.05   0.0           -0.01     0.01      -0.02      0.09       -0.0            -0.01       0.0         -0.02        0.1          -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.0       0.0        -0.02       0.02       
  9   0.008    0.01       0.4      0.05   0.0           -0.01     0.01      -0.01      0.02       0.0             0.0         0.0         -0.01        0.02         0.0             -0.01       0.0         -0.01        0.01         0.0            -0.01      0.0        -0.01       0.01       
  9   0.008    0.03       0.4      0.05   0.0           -0.0      0.0       -0.0       0.0        0.0             0.0         0.0         -0.01        0.01         0.0             -0.0        0.0         -0.0         0.01         0.0            0.0        0.0        -0.01       0.01       
  9   0.008    0.1        0.4      0.05   0.0           0.0       0.01      -0.06      0.02       0.0             0.0         0.01        -0.01        0.02         0.0             0.0         0.01        -0.01        0.02         0.0            0.0        0.0        -0.01       0.01       
  9   0.008    0.01       0.01     0.15   -0.0          -0.02     0.01      -0.33      0.26       -0.01           -0.04       0.0         -0.35        0.22         0.0             -0.03       0.25        -0.54        0.28         -0.0           -0.07      0.01       -0.48       0.28       
  9   0.008    0.03       0.01     0.15   -0.01         -0.02     0.0       -0.27      0.21       -0.01           -0.02       -0.0        -0.27        0.21         -0.01           -0.08       -0.0        -0.34        0.36         -0.01          -0.03      -0.0       -0.29       0.42       
  9   0.008    0.1        0.01     0.15   -0.0          -0.01     0.01      -0.28      0.24       -0.01           -0.03       0.0         -0.35        0.26         -0.01           -0.02       0.0         -0.48        0.38         -0.01          -0.02      0.01       -0.48       0.38       
  9   0.008    0.01       0.05     0.15   -0.01         -0.02     0.01      -0.17      0.79       -0.01           -0.02       0.0         -0.18        0.06         -0.01           -0.02       0.01        -0.04        0.62         -0.01          -0.02      0.0        -0.04       0.06       
  9   0.008    0.03       0.05     0.15   -0.01         -0.02     0.0       -0.2       0.06       -0.01           -0.02       -0.0        -0.11        0.04         -0.01           -0.02       -0.0        -0.1         0.02         -0.01          -0.01      -0.0       -0.11       0.02       
  9   0.008    0.1        0.05     0.15   0.0           -0.02     0.45      -0.21      0.56       -0.01           -0.05       0.01        -0.27        0.52         -0.0            -0.04       0.03        -0.34        0.68         -0.01          -0.04      0.0        -0.33       0.56       
  9   0.008    0.03       0.2      0.15   0.01          -0.0      0.06      -0.01      0.09       0.0             -0.0        0.01        -0.01        0.09         0.0             -0.0        0.01        -0.01        0.02         -0.0           -0.0       0.0        -0.01       0.01       
  9   0.008    0.1        0.2      0.15   -0.0          -0.01     0.0       -0.02      0.08       -0.0            -0.0        0.0         -0.02        0.09         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  9   0.008    0.01       0.4      0.15   0.0           -0.01     0.01      -0.12      0.02       0.0             0.0         0.01        -0.01        0.02         0.0             -0.01       0.0         -0.01        0.02         0.0            0.0        0.01       -0.01       0.02       
  9   0.008    0.03       0.4      0.15   0.0           -0.0      0.0       -0.0       0.0        0.0             0.0         0.0         -0.0         0.01         0.0             -0.0        0.0         -0.01        0.01         0.0            0.0        0.0        -0.0        0.0        
  9   0.008    0.1        0.4      0.15   0.0           0.0       0.01      -0.12      0.02       0.0             0.0         0.0         -0.01        0.02         0.0             0.0         0.01        -0.01        0.02         0.0            0.0        0.0        -0.01       0.02       
  9   0.008    0.01       0.01     0.25   -0.02         -0.2      0.02      -0.56      0.23       -0.01           -0.07       0.01        -0.26        0.15         -0.01           -0.03       0.03        -0.57        0.3          -0.01          -0.03      0.01       -0.55       0.26       
  9   0.008    0.03       0.01     0.25   -0.01         -0.06     0.01      -0.23      0.34       -0.01           -0.07       -0.0        -0.22        0.34         -0.01           -0.02       -0.0        -0.12        0.4          -0.01          -0.02      -0.0       -0.12       0.03       
  9   0.008    0.1        0.01     0.25   -0.02         -0.09     0.02      -0.21      0.19       -0.02           -0.06       0.01        -0.22        0.34         -0.02           -0.03       0.0         -0.22        0.08         -0.02          -0.03      0.0        -0.22       0.08       
  9   0.008    0.01       0.05     0.25   -0.01         -0.03     -0.0      -0.06      0.01       -0.01           -0.01       -0.0        -0.04        0.03         -0.01           -0.01       -0.0        -0.02        0.05         -0.01          -0.01      -0.0       -0.02       0.06       
  9   0.008    0.03       0.05     0.25   -0.01         -0.02     0.0       -0.18      0.05       -0.01           -0.02       -0.0        -0.13        0.04         -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.03       0.01       
  9   0.008    0.1        0.05     0.25   0.0           -0.03     0.27      -0.26      0.47       -0.01           -0.03       0.01        -0.26        0.44         -0.01           -0.03       0.01        -0.26        0.51         -0.01          -0.02      0.01       -0.26       0.05       
  9   0.008    0.03       0.2      0.25   0.01          -0.0      0.01      -0.0       0.1        0.0             -0.0        0.01        -0.0         0.1          0.0             -0.0        0.01        -0.0         0.01         -0.0           -0.0       0.0        -0.0        0.01       
  9   0.008    0.1        0.2      0.25   -0.0          -0.0      0.0       -0.02      0.08       -0.0            -0.0        0.0         -0.01        0.09         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  9   0.008    0.01       0.4      0.25   0.01          0.01      0.01      -0.01      0.02       0.0             0.0         0.0         -0.01        0.02         0.0             0.0         0.01        -0.01        0.02         0.0            0.0        0.0        0.0         0.02       
  9   0.008    0.03       0.4      0.25   -0.0          -0.0      0.0       -0.0       0.0        -0.0            -0.0        0.0         -0.0         0.0          0.0             -0.0        0.0         -0.0         0.01         0.0            -0.0       0.0        -0.0        0.0        
  9   0.008    0.1        0.4      0.25   0.0           0.0       0.01      -0.05      0.02       0.0             0.0         0.0         -0.0         0.02         0.0             0.0         0.01        -0.0         0.02         0.0            0.0        0.0        -0.0        0.02       
  9   0.02     0.01       0.01     0.05   -0.01         -0.21     -0.0      -0.56      0.21       -0.01           -0.21       0.0         -0.55        0.21         -0.01           -0.06       0.0         -0.49        0.22         -0.01          -0.09      0.0        -0.55       0.22       
  9   0.02     0.03       0.01     0.05   -0.01         -0.06     0.0       -0.56      0.22       -0.01           -0.06       0.0         -0.53        0.22         -0.01           -0.06       0.0         -0.53        0.22         -0.01          -0.07      0.0        -0.53       0.22       
  9   0.02     0.1        0.01     0.05   -0.0          -0.02     0.01      -0.38      0.22       -0.01           -0.02       0.0         -0.34        0.22         -0.0            -0.01       0.01        -0.38        0.22         -0.0           -0.02      0.01       -0.34       0.22       
  9   0.02     0.01       0.05     0.05   -0.02         -0.11     -0.0      -0.26      0.53       -0.01           -0.03       0.0         -0.25        0.02         -0.01           -0.03       0.01        -0.27        0.53         -0.01          -0.02      0.0        -0.26       0.52       
  9   0.02     0.03       0.05     0.05   -0.01         -0.12     0.01      -0.24      0.76       -0.01           -0.09       0.0         -0.3         0.23         -0.0            -0.03       0.04        -0.3         0.69         -0.01          -0.03      0.01       -0.3        0.27       
  9   0.02     0.1        0.05     0.05   0.09          0.0       0.34      -0.26      0.55       0.06            -0.01       0.28        -0.28        0.55         0.06            -0.0        0.34        -0.34        0.55         0.06           -0.0       0.32       -0.28       0.55       
  9   0.02     0.03       0.2      0.05   0.01          0.01      0.02      -0.0       0.03       0.01            0.01        0.01        -0.0         0.03         0.01            0.01        0.01        -0.01        0.02         0.01           0.01       0.01       -0.0        0.02       
  9   0.02     0.1        0.2      0.05   0.0           -0.0      0.01      -0.15      0.03       0.0             -0.0        0.01        -0.02        0.02         0.0             -0.0        0.01        -0.02        0.02         0.0            -0.0       0.01       -0.02       0.02       
  9   0.02     0.01       0.4      0.05   0.01          0.01      0.02      0.0        0.02       0.01            0.0         0.01        0.0          0.02         0.01            0.01        0.01        0.0          0.02         0.01           0.01       0.01       0.0         0.02       
  9   0.02     0.1        0.4      0.05   -0.0          -0.0      0.0       -0.01      0.01       -0.0            -0.0        -0.0        -0.01        0.01         -0.0            -0.0        -0.0        -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.0        
  9   0.02     0.01       0.01     0.15   -0.0          -0.01     0.0       -0.59      0.2        -0.0            -0.01       0.01        -0.38        0.15         -0.0            -0.01       0.01        -0.59        0.22         -0.0           -0.02      0.0        -0.61       0.21       
  9   0.02     0.03       0.01     0.15   -0.0          -0.01     0.01      -0.4       0.15       -0.0            -0.02       0.01        -0.4         0.16         -0.0            -0.02       0.0         -0.6         0.21         -0.01          -0.06      0.0        -0.43       0.21       
  9   0.02     0.1        0.01     0.15   -0.0          -0.01     0.01      -0.35      0.14       -0.0            -0.01       0.01        -0.12        0.19         0.0             -0.01       0.18        -0.6         0.21         0.0            -0.01      0.18       -0.14       0.21       
  9   0.02     0.01       0.05     0.15   -0.01         -0.18     0.01      -0.26      0.68       -0.01           -0.1        -0.0        -0.22        0.02         -0.0            -0.01       0.0         -0.26        0.64         -0.01          -0.01      0.0        -0.03       0.05       
  9   0.02     0.03       0.05     0.15   0.01          -0.01     0.06      -0.27      0.59       -0.0            -0.01       0.02        -0.2         0.08         -0.01           -0.02       0.01        -0.26        0.28         -0.01          -0.02      0.01       -0.05       0.08       
  9   0.02     0.1        0.05     0.15   0.04          -0.0      0.09      -0.09      0.55       -0.0            -0.01       0.04        -0.1         0.49         0.0             -0.01       0.46        -0.11        0.54         -0.0           -0.01      0.02       -0.1        0.53       
  9   0.02     0.03       0.2      0.15   0.02          0.01      0.12      0.0        0.15       0.01            0.01        0.02        0.0          0.1          0.01            0.01        0.01        -0.0         0.02         0.01           0.01       0.01       -0.0        0.02       
  9   0.02     0.1        0.2      0.15   0.01          0.0       0.02      -0.16      0.15       0.01            0.0         0.01        -0.01        0.1          0.01            0.0         0.01        -0.01        0.02         0.01           0.0        0.01       -0.01       0.02       
  9   0.02     0.01       0.4      0.15   0.01          0.01      0.02      0.0        0.02       0.01            0.01        0.01        0.0          0.02         0.01            0.01        0.01        0.0          0.02         0.01           0.01       0.01       0.0         0.02       
  9   0.02     0.1        0.4      0.15   -0.0          -0.0      0.01      -0.01      0.01       -0.0            -0.0        -0.0        -0.01        0.01         -0.0            -0.0        -0.0        -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.0        
  9   0.02     0.01       0.01     0.25   0.01          -0.01     0.08      -0.42      0.18       -0.0            -0.01       0.01        -0.37        0.08         0.01            -0.0        0.19        -0.37        0.22         -0.0           -0.01      0.01       -0.37       0.21       
  9   0.02     0.03       0.01     0.25   0.0           -0.01     0.07      -0.43      0.18       -0.0            -0.12       0.0         -0.35        0.09         -0.0            -0.02       0.01        -0.37        0.02         -0.0           -0.07      0.0        -0.36       0.03       
  9   0.02     0.1        0.01     0.25   0.0           -0.01     0.08      -0.36      0.12       -0.0            -0.01       0.01        -0.37        0.11         -0.0            -0.01       0.01        -0.37        0.22         -0.0           -0.01      0.01       -0.37       0.22       
  9   0.02     0.01       0.05     0.25   -0.0          -0.01     0.0       -0.19      0.02       -0.0            -0.01       0.0         -0.02        0.02         -0.0            -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  9   0.02     0.03       0.05     0.25   0.0           -0.01     0.01      -0.23      0.08       -0.0            -0.01       0.0         -0.2         0.07         -0.0            -0.01       0.0         -0.03        0.02         -0.01          -0.01      0.0        -0.03       0.02       
  9   0.02     0.1        0.05     0.25   0.34          0.0       0.41      -0.3       0.48       0.0             -0.03       0.24        -0.31        0.49         -0.01           -0.03       0.01        -0.11        0.54         0.0            -0.02      0.02       -0.13       0.05       
  9   0.02     0.03       0.2      0.25   0.02          0.01      0.12      0.01       0.15       0.01            0.01        0.01        0.01         0.1          0.01            0.01        0.01        0.01         0.02         0.01           0.01       0.01       0.01        0.02       
  9   0.02     0.1        0.2      0.25   0.01          0.01      0.11      -0.17      0.15       0.01            0.01        0.01        -0.01        0.02         0.01            0.01        0.01        -0.01        0.02         0.01           0.01       0.01       -0.01       0.02       
  9   0.02     0.01       0.4      0.25   0.02          0.01      0.02      0.0        0.02       0.01            0.01        0.01        0.0          0.02         0.01            0.01        0.02        0.0          0.02         0.01           0.01       0.01       0.0         0.02       
  9   0.02     0.1        0.4      0.25   -0.0          -0.0      0.01      -0.01      0.01       -0.0            -0.0        -0.0        -0.01        0.01         -0.0            -0.0        -0.0        -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  10  4.0E-4   0.01       0.01     0.05   0.04          0.0       0.06      -0.44      0.33       0.04            0.01        0.06        -0.44        0.33         0.04            0.01        0.06        -0.44        0.3          0.04           0.01       0.06       -0.44       0.3        
  10  4.0E-4   0.03       0.01     0.05   0.01          -0.0      0.05      -0.26      0.34       0.01            -0.0        0.05        -0.26        0.34         0.01            -0.0        0.05        -0.26        0.3          0.01           -0.0       0.05       -0.26       0.3        
  10  4.0E-4   0.1        0.01     0.05   0.01          -0.01     0.05      -0.26      0.3        0.01            -0.01       0.05        -0.26        0.33         0.01            -0.01       0.05        -0.26        0.3          0.01           -0.01      0.05       -0.26       0.3        
  10  4.0E-4   0.01       0.05     0.05   0.06          0.01      0.16      -0.05      0.79       0.09            0.0         0.21        -0.06        0.92         0.0             -0.01       0.15        -0.05        0.32         -0.0           -0.01      0.1        -0.05       0.93       
  10  4.0E-4   0.03       0.05     0.05   0.11          0.01      0.8       -0.13      0.83       0.09            0.0         0.35        -0.13        0.98         0.0             -0.01       0.05        -0.13        0.98         0.0            -0.01      0.07       -0.12       0.98       
  10  4.0E-4   0.1        0.05     0.05   0.34          0.25      0.56      -0.03      0.77       0.32            0.22        0.48        -0.16        0.75         0.32            0.26        0.47        -0.03        0.76         0.32           0.22       0.47       -0.03       0.76       
  10  4.0E-4   0.01       0.01     0.15   0.02          -0.02     0.28      -0.28      0.5        0.07            0.02        0.28        -0.28        0.48         0.21            0.04        0.29        -0.29        0.3          0.21           0.02       0.29       -0.28       0.3        
  10  4.0E-4   0.03       0.01     0.15   0.29          0.02      0.3       -0.02      0.48       0.18            0.01        0.29        -0.27        0.49         0.28            0.22        0.29        -0.28        0.3          0.28           0.22       0.29       -0.27       0.3        
  10  4.0E-4   0.1        0.01     0.15   0.29          0.07      0.46      -0.02      0.49       0.19            -0.02       0.21        -0.08        0.46         0.21            0.2         0.28        -0.08        0.44         0.2            -0.01      0.23       -0.08       0.44       
  10  4.0E-4   0.01       0.05     0.15   0.06          0.05      0.19      -0.03      0.78       0.01            -0.01       0.16        -0.04        0.78         -0.0            -0.01       0.05        -0.03        0.52         -0.0           -0.01      0.01       -0.04       0.27       
  10  4.0E-4   0.03       0.05     0.15   0.08          0.01      0.13      -0.03      0.49       0.09            -0.0        0.12        -0.05        0.49         0.01            -0.01       0.4         -0.09        0.49         0.0            -0.01      0.14       -0.07       0.96       
  10  4.0E-4   0.1        0.05     0.15   0.51          0.17      0.71      -0.09      0.89       0.22            0.01        0.54        -0.07        0.76         0.2             0.01        0.48        -0.11        0.57         0.13           0.01       0.46       -0.1        0.57       
  10  4.0E-4   0.01       0.01     0.25   -0.0          -0.02     0.2       -0.08      0.5        -0.0            -0.02       0.01        -0.08        0.46         0.0             -0.01       0.01        -0.13        0.32         0.0            -0.01      0.01       -0.05       0.31       
  10  4.0E-4   0.03       0.01     0.25   0.28          0.2       0.3       -0.08      0.48       0.2             0.0         0.22        -0.05        0.3          0.0             -0.0        0.01        -0.03        0.45         0.0            -0.0       0.01       -0.03       0.43       
  10  4.0E-4   0.1        0.01     0.25   0.29          0.1       0.3       -0.29      0.45       0.2             0.01        0.29        -0.06        0.31         0.0             -0.01       0.02        -0.05        0.42         0.0            -0.01      0.01       -0.04       0.32       
  10  4.0E-4   0.01       0.05     0.25   0.03          -0.01     0.06      -0.02      0.2        -0.01           -0.01       0.0         -0.06        0.46         -0.01           -0.01       0.0         -0.04        0.21         -0.01          -0.01      0.0        -0.03       0.2        
  10  4.0E-4   0.03       0.05     0.25   0.12          0.0       0.82      -0.03      0.84       -0.0            -0.01       0.01        -0.04        0.83         -0.01           -0.01       0.0         -0.04        0.38         -0.01          -0.01      0.0        -0.04       0.15       
  10  4.0E-4   0.1        0.05     0.25   0.3           0.2       0.68      -0.06      0.87       0.27            0.01        0.33        -0.11        0.76         0.01            -0.0        0.02        -0.11        0.57         0.0            -0.01      0.01       -0.1        0.56       
  10  0.004    0.01       0.01     0.05   0.01          -0.0      0.03      -0.49      0.27       0.01            -0.06       0.02        -0.49        0.28         0.01            -0.01       0.02        -0.49        0.28         0.01           -0.01      0.02       -0.49       0.1        
  10  0.004    0.03       0.01     0.05   -0.01         -0.04     0.02      -0.49      0.28       -0.01           -0.04       0.01        -0.49        0.3          -0.01           -0.03       0.01        -0.49        0.09         -0.01          -0.04      0.01       -0.49       0.09       
  10  0.004    0.1        0.01     0.05   0.01          -0.02     0.03      -0.48      0.29       0.01            -0.01       0.03        -0.48        0.29         0.0             -0.03       0.02        -0.48        0.25         0.0            -0.02      0.03       -0.48       0.29       
  10  0.004    0.01       0.05     0.05   0.04          -0.02     0.09      -0.16      0.82       0.0             -0.02       0.33        -0.16        0.83         0.01            -0.01       0.34        -0.04        0.82         0.01           -0.01      0.8        -0.04       0.82       
  10  0.004    0.03       0.05     0.05   0.0           -0.03     0.15      -0.14      0.87       0.0             -0.02       0.04        -0.09        0.87         0.01            -0.01       0.69        -0.14        0.73         0.0            -0.02      0.37       -0.15       0.72       
  10  0.004    0.1        0.05     0.05   0.28          0.08      0.52      -0.2       0.73       0.29            0.03        0.56        -0.16        0.73         0.28            0.02        0.58        -0.18        0.73         0.25           0.01       0.57       -0.2        0.73       
  10  0.004    0.03       0.2      0.05   -0.01         -0.01     0.0       -0.08      0.02       -0.0            -0.01       -0.0        -0.08        0.01         -0.01           -0.01       -0.0        -0.03        0.02         -0.0           -0.01      -0.0       -0.02       0.01       
  10  0.004    0.1        0.2      0.05   -0.0          -0.01     0.01      -0.08      0.08       -0.0            -0.01       0.0         -0.08        0.02         -0.0            -0.01       0.0         -0.03        0.02         -0.0           -0.01      0.0        -0.02       0.02       
  10  0.004    0.01       0.4      0.05   0.0           -0.0      0.01      -0.02      0.02       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  10  0.004    0.03       0.4      0.05   -0.0          -0.01     0.0       -0.02      0.01       -0.0            -0.01       0.0         -0.02        0.01         -0.01           -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.02       0.01       
  10  0.004    0.1        0.4      0.05   -0.0          -0.01     0.0       -0.02      0.06       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  10  0.004    0.01       0.01     0.15   0.02          -0.01     0.11      -0.31      0.43       0.01            -0.02       0.03        -0.45        0.3          0.02            0.0         0.08        -0.51        0.4          0.01           -0.0       0.03       -0.45       0.44       
  10  0.004    0.03       0.01     0.15   -0.0          -0.05     0.02      -0.44      0.43       -0.01           -0.1        0.0         -0.45        0.42         -0.0            -0.03       0.01        -0.33        0.43         -0.0           -0.02      0.02       -0.33       0.45       
  10  0.004    0.1        0.01     0.15   0.01          0.0       0.03      -0.27      0.44       0.0             -0.02       0.02        -0.32        0.3          0.01            -0.0        0.02        -0.47        0.1          0.01           -0.01      0.02       -0.47       0.1        
  10  0.004    0.01       0.05     0.15   0.02          -0.01     0.09      -0.05      0.36       -0.0            -0.01       0.01        -0.05        0.83         -0.0            -0.01       0.01        -0.04        0.84         -0.0           -0.01      0.0        -0.04       0.83       
  10  0.004    0.03       0.05     0.15   -0.0          -0.05     0.02      -0.09      0.18       -0.01           -0.02       0.0         -0.05        0.74         0.0             -0.01       0.71        -0.05        0.74         -0.0           -0.02      0.01       -0.05       0.75       
  10  0.004    0.1        0.05     0.15   0.2           -0.0      0.69      -0.25      0.72       0.02            -0.01       0.23        -0.24        0.72         0.22            -0.0        0.7         -0.24        0.72         0.01           -0.01      0.24       -0.24       0.72       
  10  0.004    0.03       0.2      0.15   -0.0          -0.01     0.0       -0.02      0.02       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.01       
  10  0.004    0.1        0.2      0.15   0.0           -0.0      0.01      -0.06      0.05       -0.0            -0.01       0.0         -0.07        0.01         -0.0            -0.0        0.0         -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.01       
  10  0.004    0.01       0.4      0.15   0.01          -0.0      0.01      -0.01      0.02       -0.0            -0.0        0.01        -0.01        0.01         0.0             -0.0        0.01        -0.01        0.02         -0.0           -0.0       0.0        -0.01       0.01       
  10  0.004    0.03       0.4      0.15   -0.01         -0.01     0.0       -0.02      0.06       -0.01           -0.01       0.0         -0.02        0.01         -0.01           -0.01       0.0         -0.02        0.01         -0.01          -0.01      0.0        -0.02       0.01       
  10  0.004    0.1        0.4      0.15   -0.0          -0.01     0.0       -0.02      0.07       -0.0            -0.01       -0.0        -0.02        0.01         -0.0            -0.01       0.0         -0.02        0.01         -0.0           -0.01      -0.0       -0.02       0.01       
  10  0.004    0.01       0.01     0.25   0.01          -0.18     0.03      -0.3       0.29       0.0             -0.03       0.01        -0.3         0.29         0.01            -0.01       0.03        -0.44        0.13         0.01           -0.01      0.03       -0.43       0.11       
  10  0.004    0.03       0.01     0.25   0.01          -0.01     0.04      -0.34      0.42       0.0             -0.02       0.02        -0.36        0.41         0.01            -0.0        0.05        -0.33        0.12         0.01           -0.0       0.03       -0.33       0.12       
  10  0.004    0.1        0.01     0.25   0.01          -0.01     0.02      -0.3       0.11       0.01            -0.02       0.02        -0.2         0.11         0.0             -0.01       0.02        -0.2         0.11         0.0            -0.01      0.01       -0.2        0.11       
  10  0.004    0.01       0.05     0.25   -0.01         -0.01     0.07      -0.13      0.13       -0.01           -0.01       -0.0        -0.05        0.01         -0.01           -0.01       -0.0        -0.03        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  10  0.004    0.03       0.05     0.25   -0.01         -0.05     -0.0      -0.09      0.4        -0.01           -0.02       -0.0        -0.04        0.01         -0.01           -0.01       -0.0        -0.04        0.01         -0.01          -0.02      -0.0       -0.04       0.01       
  10  0.004    0.1        0.05     0.25   0.28          0.02      0.68      -0.24      0.72       0.01            -0.01       0.22        -0.23        0.72         0.69            0.0         0.71        -0.1         0.73         0.0            -0.01      0.02       -0.09       0.73       
  10  0.004    0.03       0.2      0.25   -0.0          -0.01     -0.0      -0.02      0.01       -0.0            -0.01       -0.0        -0.08        0.01         -0.0            -0.01       -0.0        -0.02        0.01         -0.0           -0.01      -0.0       -0.02       0.01       
  10  0.004    0.1        0.2      0.25   0.0           -0.0      0.01      -0.08      0.03       -0.0            -0.01       0.0         -0.02        0.02         0.0             -0.0        0.01        -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.01       
  10  0.004    0.01       0.4      0.25   0.01          0.0       0.01      -0.01      0.03       -0.0            -0.0        0.01        -0.01        0.01         0.01            -0.0        0.01        -0.01        0.02         -0.0           -0.0       0.01       -0.01       0.01       
  10  0.004    0.03       0.4      0.25   -0.0          -0.01     0.0       -0.02      0.01       -0.0            -0.01       0.0         -0.02        0.0          0.0             -0.01       0.0         -0.02        0.01         -0.0           -0.01      0.0        -0.01       0.01       
  10  0.004    0.1        0.4      0.25   -0.01         -0.01     -0.0      -0.02      0.01       -0.0            -0.01       -0.0        -0.02        0.02         -0.0            -0.01       -0.0        -0.02        0.01         -0.0           -0.01      -0.0       -0.02       0.01       
  10  0.008    0.01       0.01     0.05   -0.01         -0.05     0.07      -0.29      0.27       -0.01           -0.03       0.06        -0.29        0.26         -0.01           -0.2        0.06        -0.44        0.28         -0.01          -0.09      0.06       -0.44       0.27       
  10  0.008    0.03       0.01     0.05   -0.01         -0.05     0.06      -0.46      0.27       -0.0            -0.04       0.06        -0.46        0.27         -0.01           -0.05       0.05        -0.46        0.28         -0.01          -0.04      0.05       -0.46       0.27       
  10  0.008    0.1        0.01     0.05   -0.0          -0.03     0.07      -0.23      0.29       0.0             -0.02       0.07        -0.28        0.29         -0.0            -0.03       0.07        -0.23        0.27         0.0            -0.02      0.07       -0.23       0.27       
  10  0.008    0.01       0.05     0.05   -0.03         -0.08     -0.0      -0.15      0.26       -0.02           -0.09       -0.0        -0.16        0.35         -0.01           -0.02       0.01        -0.15        0.36         -0.01          -0.02      0.0        -0.15       0.85       
  10  0.008    0.03       0.05     0.05   0.03          -0.05     0.69      -0.18      0.74       -0.0            -0.03       0.22        -0.18        0.73         0.0             -0.02       0.31        -0.11        0.73         -0.0           -0.02      0.01       -0.1        0.74       
  10  0.008    0.1        0.05     0.05   0.27          0.08      0.37      -0.27      0.71       0.25            0.07        0.37        -0.27        0.71         0.14            0.04        0.31        -0.27        0.71         0.13           0.02       0.29       -0.27       0.71       
  10  0.008    0.03       0.2      0.05   0.0           -0.01     0.01      -0.02      0.06       -0.0            -0.01       0.0         -0.02        0.01         -0.0            -0.0        0.0         -0.02        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  10  0.008    0.1        0.2      0.05   -0.0          -0.01     0.01      -0.13      0.09       -0.0            -0.01       0.0         -0.02        0.09         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.01      0.0        -0.02       0.02       
  10  0.008    0.01       0.4      0.05   0.0           -0.0      0.01      -0.02      0.02       -0.0            -0.0        0.0         -0.01        0.02         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  10  0.008    0.03       0.4      0.05   0.0           0.0       0.01      -0.01      0.01       0.0             -0.0        0.01        -0.0         0.01         -0.0            -0.0        0.01        -0.01        0.01         0.0            -0.0       0.01       -0.0        0.01       
  10  0.008    0.1        0.4      0.05   -0.0          -0.01     0.0       -0.02      0.01       -0.0            -0.0        0.0         -0.01        0.02         -0.0            -0.0        0.0         -0.01        0.02         -0.0           -0.0       0.0        -0.01       0.01       
  10  0.008    0.01       0.01     0.15   0.0           -0.02     0.08      -0.49      0.29       -0.0            -0.02       0.05        -0.26        0.09         0.0             -0.02       0.07        -0.32        0.09         -0.0           -0.03      0.06       -0.49       0.09       
  10  0.008    0.03       0.01     0.15   0.0           -0.02     0.08      -0.3       0.28       -0.01           -0.02       0.01        -0.5         0.41         -0.0            -0.01       0.03        -0.28        0.23         -0.0           -0.01      0.07       -0.1        0.09       
  10  0.008    0.1        0.01     0.15   0.0           -0.01     0.01      -0.02      0.22       0.0             -0.01       0.01        -0.03        0.27         0.01            0.0         0.08        -0.02        0.23         0.0            0.0        0.07       -0.02       0.09       
  10  0.008    0.01       0.05     0.15   -0.01         -0.02     0.0       -0.14      0.71       -0.01           -0.02       0.0         -0.16        0.02         -0.01           -0.02       -0.0        -0.15        0.24         -0.01          -0.01      0.0        -0.15       0.02       
  10  0.008    0.03       0.05     0.15   0.01          -0.0      0.04      -0.13      0.74       0.01            -0.01       0.04        -0.04        0.76         -0.0            -0.01       0.01        -0.1         0.75         -0.0           -0.01      0.01       -0.08       0.04       
  10  0.008    0.1        0.05     0.15   0.08          -0.01     0.11      -0.23      0.68       0.02            -0.01       0.21        -0.23        0.58         -0.0            -0.02       0.04        -0.09        0.71         0.0            -0.01      0.03       -0.1        0.57       
  10  0.008    0.03       0.2      0.15   -0.01         -0.01     -0.0      -0.02      0.01       -0.0            -0.0        0.0         -0.01        0.01         -0.0            -0.01       -0.0        -0.02        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  10  0.008    0.1        0.2      0.15   0.0           -0.01     0.01      -0.09      0.07       -0.0            -0.01       0.0         -0.02        0.07         -0.0            -0.01       0.0         -0.02        0.02         -0.0           -0.0       0.0        -0.01       0.01       
  10  0.008    0.01       0.4      0.15   0.0           -0.0      0.01      -0.12      0.02       -0.0            -0.0        -0.0        -0.11        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  10  0.008    0.03       0.4      0.15   -0.0          -0.1      0.01      -0.12      0.01       -0.0            -0.0        0.01        -0.11        0.01         -0.0            -0.0        0.01        -0.01        0.01         -0.0           -0.0       0.01       -0.0        0.01       
  10  0.008    0.1        0.4      0.15   -0.0          -0.01     -0.0      -0.13      0.02       -0.0            -0.0        -0.0        -0.11        0.01         -0.0            -0.0        -0.0        -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  10  0.008    0.01       0.01     0.25   -0.0          -0.04     0.01      -0.3       0.23       -0.0            -0.03       0.01        -0.29        0.27         0.01            -0.01       0.01        -0.06        0.1          0.0            -0.02      0.01       -0.08       0.1        
  10  0.008    0.03       0.01     0.25   0.0           -0.02     0.01      -0.33      0.1        0.0             -0.0        0.01        -0.22        0.1          0.0             -0.01       0.01        -0.05        0.1          0.0            -0.01      0.01       -0.22       0.09       
  10  0.008    0.1        0.01     0.25   0.01          -0.02     0.08      -0.21      0.09       0.0             -0.02       0.02        -0.21        0.1          0.01            0.0         0.07        -0.22        0.1          0.0            -0.0       0.01       -0.05       0.1        
  10  0.008    0.01       0.05     0.25   -0.01         -0.03     0.0       -0.18      0.02       -0.01           -0.01       -0.0        -0.03        0.03         -0.01           -0.01       -0.0        -0.02        0.08         -0.01          -0.01      -0.0       -0.02       0.01       
  10  0.008    0.03       0.05     0.25   -0.02         -0.1      -0.0      -0.14      0.04       -0.01           -0.02       -0.0        -0.15        0.02         -0.01           -0.01       0.0         -0.03        0.01         -0.01          -0.01      -0.0       -0.03       0.01       
  10  0.008    0.1        0.05     0.25   0.05          -0.0      0.27      -0.2       0.68       0.02            -0.01       0.27        -0.2         0.59         0.0             -0.02       0.03        -0.19        0.38         -0.01          -0.02      0.01       -0.19       0.26       
  10  0.008    0.03       0.2      0.25   -0.01         -0.01     -0.0      -0.01      0.0        -0.01           -0.01       -0.0        -0.01        0.0          -0.0            -0.01       -0.0        -0.01        0.0          -0.01          -0.01      -0.0       -0.01       0.0        
  10  0.008    0.1        0.2      0.25   0.0           -0.01     0.01      -0.09      0.08       -0.0            -0.01       0.0         -0.02        0.08         -0.0            -0.0        0.0         -0.02        0.02         -0.0           -0.0       0.0        -0.01       0.01       
  10  0.008    0.01       0.4      0.25   0.01          -0.0      0.01      -0.01      0.02       -0.0            -0.0        -0.0        -0.01        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  10  0.008    0.03       0.4      0.25   -0.0          -0.01     0.01      -0.01      0.01       0.0             -0.0        0.0         -0.01        0.01         0.0             -0.0        0.01        -0.01        0.01         0.0            -0.0       0.0        -0.01       0.01       
  10  0.008    0.1        0.4      0.25   -0.0          -0.01     -0.0      -0.04      0.01       -0.0            -0.0        -0.0        -0.01        0.01         -0.0            -0.0        -0.0        -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  10  0.02     0.01       0.01     0.05   -0.02         -0.31     0.01      -0.54      0.06       -0.01           -0.3        0.01        -0.54        0.07         -0.02           -0.3        0.0         -0.54        0.02         -0.01          -0.32      0.0        -0.54       0.05       
  10  0.02     0.03       0.01     0.05   -0.01         -0.08     0.0       -0.55      0.21       -0.0            -0.03       0.0         -0.55        0.21         -0.01           -0.08       0.0         -0.55        0.02         -0.01          -0.06      0.0        -0.55       0.02       
  10  0.02     0.1        0.01     0.05   -0.0          -0.01     0.01      -0.33      0.22       -0.0            -0.03       0.0         -0.45        0.2          -0.0            -0.02       0.0         -0.33        0.22         -0.0           -0.05      0.0        -0.45       0.21       
  10  0.02     0.01       0.05     0.05   -0.01         -0.08     0.0       -0.23      0.12       -0.01           -0.03       0.0         -0.23        0.12         -0.0            -0.02       0.01        -0.23        0.39         -0.01          -0.02      0.0        -0.23       0.12       
  10  0.02     0.03       0.05     0.05   0.01          -0.1      0.28      -0.18      0.77       0.01            -0.03       0.23        -0.19        0.78         0.01            -0.03       0.5         -0.17        0.78         0.0            -0.02      0.21       -0.23       0.79       
  10  0.02     0.1        0.05     0.05   0.12          0.05      0.34      -0.23      0.54       0.12            0.05        0.33        -0.22        0.55         0.12            0.05        0.34        -0.23        0.55         0.11           0.05       0.27       -0.23       0.55       
  10  0.02     0.03       0.2      0.05   0.01          0.0       0.01      -0.01      0.03       0.01            0.01        0.01        -0.0         0.02         0.01            0.0         0.01        -0.0         0.02         0.01           0.0        0.01       -0.01       0.02       
  10  0.02     0.1        0.2      0.05   0.0           -0.0      0.01      -0.13      0.04       0.0             -0.0        0.01        -0.04        0.04         0.0             -0.0        0.01        -0.02        0.02         -0.0           -0.0       0.01       -0.02       0.02       
  10  0.02     0.01       0.4      0.05   -0.0          -0.0      0.01      -0.01      0.02       -0.0            -0.0        0.0         -0.01        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       -0.0       -0.01       0.01       
  10  0.02     0.1        0.4      0.05   -0.01         -0.01     -0.0      -0.02      0.01       -0.0            -0.01       -0.0        -0.01        0.0          -0.0            -0.01       -0.0        -0.01        0.0          -0.0           -0.01      -0.0       -0.01       -0.0       
  10  0.02     0.01       0.01     0.15   0.0           -0.0      0.01      -0.47      0.02       -0.0            -0.01       0.01        -0.35        0.02         0.0             -0.01       0.0         -0.42        0.02         -0.0           -0.01      0.01       -0.42       0.02       
  10  0.02     0.03       0.01     0.15   0.0           -0.01     0.01      -0.36      0.02       0.0             -0.01       0.01        -0.36        0.03         0.0             -0.01       0.01        -0.55        0.02         0.0            -0.0       0.01       -0.1        0.02       
  10  0.02     0.1        0.01     0.15   0.01          0.0       0.01      -0.0       0.02       0.0             -0.0        0.01        -0.02        0.18         0.01            -0.0        0.01        -0.0         0.02         0.0            -0.0       0.01       -0.02       0.02       
  10  0.02     0.01       0.05     0.15   -0.01         -0.02     0.0       -0.24      0.27       -0.01           -0.01       -0.0        -0.21        0.26         -0.01           -0.01       -0.0        -0.24        0.02         -0.01          -0.01      -0.0       -0.22       0.01       
  10  0.02     0.03       0.05     0.15   0.13          0.01      0.2       -0.09      0.63       0.07            0.0         0.19        -0.04        0.66         0.07            0.0         0.2         -0.1         0.77         0.0            -0.01      0.06       -0.05       0.66       
  10  0.02     0.1        0.05     0.15   0.06          0.01      0.07      -0.07      0.52       0.05            0.01        0.07        -0.07        0.56         0.01            -0.0        0.14        -0.03        0.55         0.01           -0.01      0.02       -0.04       0.56       
  10  0.02     0.03       0.2      0.15   0.01          -0.0      0.01      -0.01      0.02       0.01            0.01        0.01        -0.0         0.11         0.01            0.0         0.01        -0.0         0.02         0.01           0.01       0.01       -0.0        0.02       
  10  0.02     0.1        0.2      0.15   0.0           -0.0      0.01      -0.02      0.12       0.0             -0.0        0.01        -0.02        0.1          0.0             -0.0        0.01        -0.02        0.02         -0.0           -0.0       0.01       -0.02       0.02       
  10  0.02     0.01       0.4      0.15   0.0           -0.0      0.0       -0.01      0.01       -0.0            -0.0        0.0         -0.01        0.01         -0.0            -0.0        0.0         -0.01        0.01         -0.0           -0.0       0.0        -0.01       0.01       
  10  0.02     0.1        0.4      0.15   -0.01         -0.01     -0.0      -0.02      0.01       -0.0            -0.01       -0.0        -0.02        0.0          -0.0            -0.01       -0.0        -0.02        0.0          -0.0           -0.01      -0.0       -0.01       -0.0       
  10  0.02     0.01       0.01     0.25   0.0           -0.01     0.0       -0.32      0.03       -0.0            -0.01       0.0         -0.32        0.02         0.0             -0.01       0.01        -0.29        0.02         0.0            -0.01      0.01       -0.32       0.02       
  10  0.02     0.03       0.01     0.25   -0.0          -0.02     0.01      -0.36      0.02       -0.01           -0.28       0.01        -0.32        0.02         0.0             -0.01       0.01        -0.31        0.02         -0.0           -0.02      0.01       -0.31       0.02       
  10  0.02     0.1        0.01     0.25   -0.0          -0.28     0.01      -0.37      0.02       0.0             -0.01       0.01        -0.31        0.02         0.0             -0.0        0.01        -0.03        0.02         0.0            -0.01      0.01       -0.3        0.02       
  10  0.02     0.01       0.05     0.25   -0.01         -0.01     -0.0      -0.16      0.01       -0.01           -0.01       -0.0        -0.04        0.01         -0.01           -0.01       -0.0        -0.02        0.01         -0.01          -0.01      -0.0       -0.02       0.01       
  10  0.02     0.03       0.05     0.25   -0.01         -0.02     0.0       -0.2       0.02       -0.01           -0.01       0.0         -0.18        0.03         -0.01           -0.02       0.0         -0.03        0.02         -0.01          -0.01      -0.0       -0.03       0.03       
  10  0.02     0.1        0.05     0.25   0.25          -0.0      0.35      -0.25      0.53       0.01            -0.01       0.27        -0.24        0.54         -0.0            -0.01       0.01        -0.06        0.36         -0.0           -0.02      0.01       -0.06       0.33       
  10  0.02     0.03       0.2      0.25   0.0           -0.0      0.01      -0.01      0.13       0.0             0.0         0.01        -0.0         0.11         0.01            0.0         0.01        -0.0         0.02         0.0            0.0        0.01       -0.0        0.01       
  10  0.02     0.1        0.2      0.25   0.0           -0.0      0.01      -0.02      0.14       0.0             -0.0        0.01        -0.02        0.11         0.0             -0.0        0.01        -0.01        0.02         -0.0           -0.0       0.01       -0.01       0.02       
  10  0.02     0.01       0.4      0.25   -0.0          -0.0      0.0       -0.01      0.02       -0.0            -0.0        0.0         -0.01        0.01         -0.0            -0.0        0.0         -0.0         0.01         -0.0           -0.0       0.0        -0.0        0.01       
  10  0.02     0.1        0.4      0.25   -0.01         -0.01     -0.0      -0.03      0.01       -0.0            -0.01       -0.0        -0.02        -0.0         -0.0            -0.01       -0.0        -0.02        0.0          -0.0           -0.01      -0.0       -0.02       -0.0       


==> Table3_fcov1.txt <==
# z  Z      SFH[Myr] t[Gyr] EBV  DM_median_N DM_Q1_N DM_Q3_N DM_min_N DM_max_N DM_median_NF5 DM_Q1_NF5 DM_Q3_NF5 DM_min_NF5 DM_max_NF5 DM_median_NF7 DM_Q1_NF7 DM_Q3_NF7 DM_min_NF7 DM_max_NF7 DM_median_NM DM_Q1_NM DM_Q3_NM DM_min_NM DM_max_NM
  7  4.0E-4 0.03     0.01   0.05 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.17          0.17      0.18      0.17       0.19       0.19         0.19     0.19     0.19      0.19     
  7  4.0E-4 0.1      0.01   0.05 0.17        0.16    0.17    0.15     0.18     0.16          0.16      0.16      0.15       0.17       0.17          0.16      0.17      0.15       0.2        0.16         0.16     0.17     0.15      0.18     
  7  4.0E-4 0.1      0.05   0.05 0.48        0.18    0.49    -0.05    0.67     0.48          0.18      0.49      -0.06      0.67       0.66          0.49      0.66      -0.05      0.68       0.65         0.49     0.66     -0.25     0.68     
  7  4.0E-4 0.03     0.01   0.15 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.34          0.34      0.34      0.34       0.34       0.0          0.0      0.0      0.0       0.0      
  7  4.0E-4 0.1      0.01   0.15 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.34          0.33      0.35      0.07       0.36       0.07         0.07     0.07     0.07      0.07     
  7  4.0E-4 0.1      0.05   0.15 0.48        0.06    0.5     -0.01    0.67     0.33          0.03      0.5       -0.01      0.65       0.65          0.5       0.67      0.01       0.69       0.5          0.49     0.65     -0.15     0.68     
  7  4.0E-4 0.01     0.01   0.25 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.18          0.18      0.18      0.17       0.18       0.04         0.04     0.04     0.04      0.04     
  7  4.0E-4 0.03     0.01   0.25 -0.3        -0.3    -0.3    -0.33    0.18     0.0           0.0       0.0       0.0        0.0        0.18          0.18      0.19      0.04       0.2        0.04         0.04     0.04     0.02      0.04     
  7  4.0E-4 0.1      0.01   0.25 0.19        -0.32   0.19    -0.33    0.37     0.04          0.04      0.04      0.04       0.04       0.19          0.18      0.35      -0.12      0.38       0.03         0.02     0.03     0.01      0.04     
  7  4.0E-4 0.1      0.05   0.25 0.0         -0.0    0.47    -0.27    0.49     0.47          -0.0      0.48      -0.02      0.5        0.01          -0.0      0.48      -0.27      0.5        0.47         0.0      0.48     -0.02     0.5      
  7  0.004  0.03     0.01   0.05 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.0           0.0       0.0       0.0        0.0        0.02         0.02     0.02     0.02      0.02     
  7  0.004  0.1      0.01   0.05 0.18        0.18    0.18    0.01     0.19     0.01          0.01      0.01      0.01       0.01       0.01          0.01      0.01      0.01       0.02       0.01         0.0      0.02     -0.0      0.02     
  7  0.004  0.1      0.05   0.05 0.49        0.49    0.5     -0.24    0.66     0.49          0.49      0.5       -0.16      0.51       0.49          0.11      0.49      0.01       0.5        0.49         0.47     0.49     -0.01     0.5      
  7  0.004  0.1      0.01   0.15 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.0           0.0       0.0       0.0        0.0        0.03         0.03     0.03     0.03      0.03     
  7  0.004  0.1      0.05   0.15 0.48        0.02    0.49    -0.47    0.5      0.48          0.01      0.48      -0.39      0.5        -0.0          -0.0      0.01      -0.02      0.49       0.0          -0.01    0.47     -0.04     0.49     
  7  0.004  0.01     0.01   0.25 -99.9       -99.9   -99.9   -99.9    -99.9    -0.86         -0.86     -0.86     -0.87      -0.85      0.0           0.0       0.0       0.0        0.0        -0.02        -0.02    -0.02    -0.02     -0.01    
  7  0.004  0.03     0.01   0.25 -0.01       -0.01   -0.0    -0.49    -0.0     -0.01         -0.02     -0.01     -0.49      0.0        -0.01         -0.01     -0.01     -0.02      0.01       -0.01        -0.02    -0.01    -0.02     0.0      
  7  0.004  0.1      0.01   0.25 -0.01       -0.48   -0.0    -0.66    0.02     -0.48         -0.49     -0.01     -0.67      0.01       -0.01         -0.01     -0.0      -0.66      0.02       -0.01        -0.17    -0.01    -0.66     0.01     
  7  0.004  0.1      0.05   0.25 0.49        0.49    0.49    -0.01    0.5      -0.0          -0.01     0.23      -0.01      0.32       -0.0          -0.01     0.0       -0.02      0.33       -0.01        -0.01    0.0      -0.02     0.33     
  7  0.008  0.03     0.01   0.05 0.19        0.19    0.19    0.19     0.19     0.0           0.0       0.0       0.0        0.0        0.0           0.0       0.0       0.0        0.0        -0.06        -0.18    0.07     -0.3      0.19     
  7  0.008  0.1      0.01   0.05 0.19        0.18    0.2     -0.44    0.21     0.02          0.02      0.03      0.01       0.19       0.17          0.02      0.19      -0.44      0.2        0.02         0.01     0.03     0.01      0.19     
  7  0.008  0.1      0.05   0.05 0.49        0.33    0.5     -0.27    0.69     0.48          0.33      0.5       -0.25      0.68       0.48          0.02      0.5       -0.22      0.52       0.33         0.02     0.49     -0.25     0.52     
  7  0.008  0.01     0.01   0.15 -99.9       -99.9   -99.9   -99.9    -99.9    0.01          -0.0      0.02      -0.01      0.02       0.0           0.0       0.0       0.0        0.0        0.01         -0.01    0.01     -0.01     0.02     
  7  0.008  0.03     0.01   0.15 -0.36       -0.43   -0.08   -0.46    0.17     0.01          -0.01     0.02      -0.01      0.02       -0.01         -0.3      0.01      -0.44      0.02       0.01         0.01     0.02     -0.01     0.02     
  7  0.008  0.1      0.01   0.15 0.02        0.01    0.16    -0.49    0.19     0.01          0.01      0.02      -0.02      0.02       0.01          0.01      0.02      -0.33      0.18       0.01         0.01     0.02     -0.02     0.03     
  7  0.008  0.1      0.05   0.15 0.48        0.0     0.5     -0.42    0.7      0.48          0.01      0.5       -0.02      0.53       0.0           -0.0      0.02      -0.28      0.51       0.01         -0.0     0.47     -0.03     0.52     
  7  0.008  0.01     0.01   0.25 -0.74       -0.78   -0.66   -0.82    -0.47    -0.01         -0.47     -0.01     -0.48      0.0        -0.01         -0.01     -0.01     -0.01      -0.01      -0.01        -0.01    -0.01    -0.63     0.01     
  7  0.008  0.03     0.01   0.25 -0.0        -0.01   -0.0    -0.47    0.18     -0.01         -0.01     -0.0      -0.49      0.01       -0.0          -0.01     -0.0      -0.33      0.01       -0.01        -0.01    -0.01    -0.15     0.01     
  7  0.008  0.1      0.01   0.25 -0.0        -0.0    0.01    -0.5     0.18     -0.01         -0.15     -0.01     -0.17      0.01       -0.0          -0.01     0.01      -0.39      0.02       -0.01        -0.15    -0.01    -0.16     0.01     
  7  0.008  0.1      0.05   0.25 0.31        -0.04   0.33    -0.16    0.53     0.32          -0.02     0.33      -0.16      0.48       -0.0          -0.05     0.01      -0.08      0.04       -0.0         -0.01    0.0      -0.03     0.35     
  8  4.0E-4 0.01     0.01   0.05 -0.45       -0.45   -0.4    -0.48    0.17     0.16          -0.41     0.16      -0.45      0.17       0.24          0.19      0.25      -0.4       0.26       0.15         0.15     0.16     -0.4      0.24     
  8  4.0E-4 0.03     0.01   0.05 -0.45       -0.47   -0.4    -0.47    -0.18    -0.17         -0.4      -0.11     -0.46      0.18       -0.38         -0.41     0.21      -0.47      0.24       -0.1         -0.38    0.11     -0.4      0.16     
  8  4.0E-4 0.1      0.01   0.05 -0.01       -0.26   0.2     -0.54    0.25     -0.17         -0.4      0.08      -0.47      0.26       0.2           -0.19     0.21      -0.64      0.26       0.08         -0.38    0.12     -0.63     0.29     
  8  4.0E-4 0.1      0.05   0.05 0.13        -0.03   0.21    -0.2     0.71     0.2           0.07      0.54      -0.08      0.66       0.21          -0.0      0.55      -0.2       0.71       0.54         0.5      0.64     -0.06     0.66     
  8  4.0E-4 0.01     0.01   0.15 -99.9       -99.9   -99.9   -99.9    -99.9    0.16          0.15      0.17      0.15       0.18       0.0           0.0       0.0       0.0        0.0        0.16         0.05     0.17     0.01      0.17     
  8  4.0E-4 0.03     0.01   0.15 0.0         0.0     0.0     0.0      0.0      0.16          0.16      0.17      0.15       0.17       0.36          0.36      0.38      0.28       0.38       0.17         0.16     0.17     0.1       0.17     
  8  4.0E-4 0.1      0.01   0.15 0.23        -0.1    0.37    -0.61    0.39     0.16          -0.4      0.16      -0.61      0.18       0.27          -0.01     0.37      -0.4       0.39       0.16         0.1      0.17     -0.6      0.33     
  8  4.0E-4 0.1      0.05   0.15 0.17        -0.0    0.5     -0.14    0.51     0.16          0.13      0.44      -0.11      0.66       0.5           0.33      0.57      -0.14      0.67       0.61         0.49     0.65     -0.22     0.66     
  8  4.0E-4 0.01     0.01   0.25 -99.9       -99.9   -99.9   -99.9    -99.9    0.17          0.17      0.17      0.16       0.18       0.0           0.0       0.0       0.0        0.0        0.04         0.03     0.04     0.03      0.05     
  8  4.0E-4 0.03     0.01   0.25 -99.9       -99.9   -99.9   -99.9    -99.9    0.17          0.17      0.17      0.03       0.18       0.0           0.0       0.0       0.0        0.0        0.04         0.03     0.04     0.03      0.17     
  8  4.0E-4 0.1      0.01   0.25 0.18        0.18    0.19    0.15     0.38     0.17          0.16      0.17      -0.12      0.18       0.39          0.37      0.39      0.36       0.4        0.04         0.03     0.17     -0.29     0.38     
  8  4.0E-4 0.1      0.05   0.25 0.5         0.05    0.51    -0.22    0.53     0.13          0.03      0.17      -0.22      0.67       0.06          0.02      0.64      -0.22      0.67       0.04         0.03     0.67     -0.22     0.68     
  8  0.004  0.01     0.01   0.05 0.02        0.01    0.03    -0.0     0.18     0.02          0.01      0.17      -0.0       0.19       0.02          0.01      0.07      -0.0       0.18       0.02         0.01     0.16     0.0       0.19     
  8  0.004  0.03     0.01   0.05 0.02        0.0     0.02    -0.01    0.16     0.0           -0.22     0.12      -0.3       0.17       0.01          0.0       0.02      -0.01      0.16       0.01         -0.0     0.02     -0.36     0.17     
  8  0.004  0.1      0.01   0.05 0.0         -0.16   0.01    -0.64    0.04     -0.78         -0.79     -0.64     -0.88      -0.57      0.01          -0.3      0.02      -0.8       0.22       -0.0         -0.78    0.01     -0.88     0.09     
  8  0.004  0.1      0.05   0.05 0.46        0.01    0.49    -0.45    0.51     0.48          0.02      0.49      -0.46      0.51       0.34          0.01      0.49      -0.45      0.51       0.48         0.02     0.49     -0.46     0.51     
  8  0.004  0.01     0.01   0.15 0.03        0.02    0.04    0.0      0.18     0.02          0.02      0.03      0.0        0.18       0.04          0.03      0.14      -0.0       0.18       0.03         0.02     0.05     -0.0      0.18     
  8  0.004  0.03     0.01   0.15 0.01        0.01    0.03    -0.47    0.04     0.02          0.01      0.03      -0.76      0.17       0.03          0.02      0.04      -0.0       0.17       0.02         0.02     0.03     -0.0      0.17     
  8  0.004  0.1      0.01   0.15 -0.0        -0.68   0.02    -0.76    0.03     -0.68         -0.69     -0.67     -0.76      -0.48      0.03          0.02      0.03      -0.46      0.04       0.02         0.02     0.02     -0.3      0.03     
  8  0.004  0.1      0.05   0.15 0.48        0.02    0.49    -0.32    0.52     0.48          0.02      0.5       -0.37      0.51       0.48          0.03      0.49      -0.3       0.51       0.48         0.02     0.5      -0.31     0.51     
  8  0.004  0.01     0.01   0.25 0.03        0.02    0.04    0.01     0.06     0.03          0.03      0.04      -0.01      0.17       0.01          0.01      0.01      0.0        0.18       0.0          0.0      0.01     -0.01     0.17     
  8  0.004  0.03     0.01   0.25 0.03        0.03    0.04    0.02     0.06     0.03          0.03      0.04      -0.0       0.17       0.01          0.01      0.01      -0.0       0.18       0.0          -0.0     0.01     -0.0      0.17     
  8  0.004  0.1      0.01   0.25 0.03        0.03    0.04    -0.73    0.05     0.0           -0.0      0.0       -0.68      0.17       0.01          0.01      0.01      0.0        0.17       0.0          0.0      0.01     -0.01     0.17     
  8  0.004  0.1      0.05   0.25 0.05        0.02    0.5     -0.3     0.52     0.03          0.0       0.03      -0.24      0.47       0.01          0.01      0.27      0.0        0.51       0.01         0.0      0.02     -0.0      0.04     
  8  0.008  0.01     0.01   0.05 0.03        0.02    0.18    -0.53    0.2      0.03          0.01      0.19      -0.52      0.21       0.03          0.02      0.17      -0.52      0.2        0.03         0.01     0.18     -0.52     0.21     
  8  0.008  0.03     0.01   0.05 0.01        -0.3    0.03    -0.74    0.23     0.01          -0.28     0.03      -0.76      0.21       -0.27         -0.34     0.03      -0.74      0.2        0.02         -0.28    0.03     -0.76     0.21     
  8  0.008  0.1      0.01   0.05 -0.32       -0.4    0.03    -0.7     0.24     0.01          -0.31     0.03      -0.75      0.21       -0.31         -0.36     0.02      -0.77      0.19       0.01         -0.3     0.03     -0.76     0.21     
  8  0.008  0.1      0.05   0.05 0.03        -0.15   0.45    -0.3     0.53     0.49          0.03      0.5       -0.36      0.53       0.1           0.0       0.49      -0.38      0.53       0.48         0.02     0.49     -0.38     0.53     
  8  0.008  0.01     0.01   0.15 0.04        0.03    0.18    -0.67    0.2      0.17          0.03      0.2       -0.65      0.22       0.05          0.03      0.19      -0.44      0.2        0.04         0.02     0.2      -0.45     0.22     
  8  0.008  0.03     0.01   0.15 0.03        -0.27   0.04    -0.7     0.21     0.03          0.02      0.03      -0.74      0.21       0.03          -0.29     0.04      -0.7       0.21       0.02         0.01     0.03     -0.74     0.21     
  8  0.008  0.1      0.01   0.15 -0.28       -0.43   0.03    -0.78    0.2      0.02          -0.3      0.03      -0.75      0.21       -0.33         -0.43     -0.26     -0.77      0.19       0.02         -0.43    0.03     -0.76     0.21     
  8  0.008  0.1      0.05   0.15 0.02        0.01    0.48    -0.37    0.51     0.49          0.02      0.5       -0.35      0.53       0.48          0.02      0.49      -0.37      0.51       0.48         0.02     0.5      -0.35     0.52     
  8  0.008  0.01     0.01   0.25 0.05        0.04    0.16    -0.3     0.22     0.21          0.04      0.22      -0.63      0.22       0.01          0.01      0.19      -0.31      0.21       0.02         0.0      0.2      -0.01     0.22     
  8  0.008  0.03     0.01   0.25 0.04        0.02    0.05    -0.66    0.22     0.04          0.03      0.04      -0.66      0.22       0.01          -0.29     0.01      -0.33      0.2        0.01         0.0      0.01     -0.26     0.21     
  8  0.008  0.1      0.01   0.25 0.03        -0.41   0.05    -0.69    0.21     0.03          -0.26     0.04      -0.68      0.22       0.0           -0.3      0.01      -0.68      0.19       0.0          -0.0     0.01     -0.68     0.18     
  8  0.008  0.1      0.05   0.25 0.02        0.0     0.05    -0.28    0.53     0.0           -0.0      0.03      -0.22      0.5        0.49          0.01      0.5       -0.2       0.52       0.01         0.0      0.02     -0.01     0.51     
  9  4.0E-4 0.01     0.01   0.05 -0.22       -0.48   0.04    -0.67    0.22     -0.42         -0.46     -0.13     -0.51      -0.1       -0.15         -0.46     0.04      -0.67      0.2        -0.43        -0.47    -0.15    -0.48     -0.12    
  9  4.0E-4 0.03     0.01   0.05 -0.16       -0.43   0.04    -0.51    0.2      -0.42         -0.46     -0.23     -0.51      -0.11      -0.21         -0.43     0.03      -0.5       0.2        -0.45        -0.47    -0.4     -0.51     -0.13    
  9  4.0E-4 0.1      0.01   0.05 -0.34       -0.43   0.03    -0.67    0.11     -0.41         -0.43     -0.21     -0.66      -0.07      -0.41         -0.44     0.03      -0.69      0.19       -0.41        -0.44    -0.22    -0.66     -0.07    
  9  4.0E-4 0.1      0.05   0.05 0.5         0.1     0.51    -0.22    0.54     0.03          -0.04     0.17      -0.3       0.51       0.5           0.16      0.51      -0.22      0.54       0.2          0.04     0.49     -0.22     0.51     
  9  4.0E-4 0.01     0.01   0.15 0.05        -0.38   0.06    -0.49    0.21     -0.43         -0.43     -0.39     -0.45      -0.38      0.06          -0.31     0.06      -0.47      0.18       -0.44        -0.44    -0.43    -0.46     -0.42    
  9  4.0E-4 0.03     0.01   0.15 -0.41       -0.48   0.08    -0.5     0.2      -0.39         -0.43     -0.38     -0.44      -0.38      0.05          -0.44     0.06      -0.48      0.08       -0.44        -0.45    -0.44    -0.47     -0.44    
  9  4.0E-4 0.1      0.01   0.15 -0.37       -0.41   0.06    -0.49    0.21     -0.38         -0.39     -0.38     -0.44      -0.36      0.05          -0.42     0.06      -0.48      0.21       -0.44        -0.45    -0.43    -0.47     -0.41    
  9  4.0E-4 0.1      0.05   0.15 0.52        0.25    0.53    -0.03    0.55     0.2           -0.03     0.43      -0.09      0.44       0.52          0.51      0.53      -0.05      0.68       0.05         -0.03    0.16     -0.09     0.43     
  9  4.0E-4 0.01     0.01   0.25 0.09        -0.07   0.1     -0.42    0.11     -0.4          -0.4      -0.4      -0.41      -0.17      0.09          0.08      0.1       -0.42      0.25       -0.4         -0.41    -0.4     -0.41     -0.39    
  9  4.0E-4 0.03     0.01   0.25 0.09        -0.07   0.1     -0.41    0.22     -0.4          -0.4      -0.17     -0.41      -0.09      0.09          0.09      0.1       -0.64      0.26       -0.4         -0.4     -0.39    -0.41     -0.11    
  9  4.0E-4 0.1      0.01   0.25 -99.9       -99.9   -99.9   -99.9    -99.9    -0.16         -0.17     -0.09     -0.62      -0.07      0.09          0.07      0.1       -0.59      0.25       0.0          0.0      0.0      0.0       0.0      
  9  4.0E-4 0.1      0.05   0.25 0.54        0.53    0.55    -0.21    0.58     0.0           -0.07     0.01      -0.2       0.01       0.53          0.07      0.54      0.03       0.71       0.0          -0.0     0.01     -0.21     0.01     
  9  0.004  0.01     0.01   0.05 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.03          0.01      0.03      -0.69      0.06       0.0          0.0      0.0      0.0       0.0      
  9  0.004  0.03     0.01   0.05 -99.9       -99.9   -99.9   -99.9    -99.9    0.0           0.0       0.0       0.0        0.0        0.01          -0.0      0.03      -0.68      0.2        0.0          0.0      0.0      0.0       0.0      
  9  0.004  0.1      0.01   0.05 0.01        -0.44   0.03    -0.85    0.2      -0.83         -0.83     -0.66     -0.84      -0.48      0.01          -0.39     0.03      -0.87      0.06       -0.48        -0.83    -0.44    -0.84     -0.29    
  9  0.004  0.1      0.05   0.05 0.48        0.02    0.5     -0.47    0.53     -0.21         -0.34     0.47      -0.47      0.49       0.03          0.01      0.36      -0.45      0.51       0.45         -0.17    0.47     -0.4      0.49     
  9  0.004  0.01     0.01   0.15 0.04        0.03    0.05    -0.47    0.22     -0.17         -0.33     -0.01     -0.33      0.0        0.04          0.04      0.05      -0.47      0.07       -0.0         -0.09    0.0      -0.32     0.0      
  9  0.004  0.03     0.01   0.15 0.03        0.02    0.05    -0.44    0.21     0.0           0.0       0.0       0.0        0.0        0.04          0.02      0.05      -0.47      0.08       -0.01        -0.01    -0.01    -0.03     -0.0     
  9  0.004  0.1      0.01   0.15 0.02        -0.42   0.03    -0.81    0.2      -0.27         -0.55     0.0       -0.55      0.01       0.02          -0.45     0.04      -0.8       0.07       -0.0         -0.0     0.01     -0.01     0.01     
  9  0.004  0.1      0.05   0.15 0.49        0.03    0.51    -0.25    0.54     0.47          0.46      0.48      -0.19      0.49       0.01          0.0       0.05      -0.02      0.54       0.46         0.0      0.47     -0.28     0.48     
  9  0.004  0.01     0.01   0.25 0.07        -0.25   0.08    -0.43    0.24     0.0           0.0       0.01      -0.02      0.02       0.06          0.0       0.11      -0.06      0.13       0.0          0.0      0.01     -0.02     0.02     
  9  0.004  0.03     0.01   0.25 0.07        0.05    0.22    -0.4     0.23     0.0           -0.0      0.01      -0.02      0.01       -0.04         -0.08     0.11      -0.59      0.12       0.0          -0.0     0.01     -0.03     0.01     
  9  0.004  0.1      0.01   0.25 0.04        0.03    0.04    -0.73    0.21     0.0           -0.0      0.01      -0.02      0.02       -0.02         -0.08     0.0       -0.59      0.01       0.0          0.0      0.0      -0.03     0.01     
  9  0.004  0.1      0.05   0.25 0.49        0.04    0.51    -0.1     0.69     0.01          -0.0      0.01      -0.15      0.02       0.0           -0.01     0.01      -0.02      0.01       0.0          -0.01    0.01     -0.17     0.01     
  9  0.008  0.01     0.01   0.05 0.04        -0.28   0.05    -0.69    0.23     -0.36         -0.37     -0.03     -0.42      0.18       0.03          0.01      0.04      -0.52      0.07       -0.03        -0.37    0.01     -0.51     0.18     
  9  0.008  0.03     0.01   0.05 0.02        -0.44   0.04    -0.76    0.22     0.02          -0.41     0.04      -0.77      0.19       -0.17         -0.43     0.03      -0.73      0.06       0.02         -0.02    0.03     -0.51     0.16     
  9  0.008  0.1      0.01   0.05 0.02        -0.38   0.04    -0.84    0.22     0.02          0.01      0.03      -0.75      0.2        -0.37         -0.4      0.03      -0.74      0.06       -0.04        -0.38    0.01     -0.75     0.18     
  9  0.008  0.1      0.05   0.05 0.29        0.03    0.51    -0.38    0.53     0.49          0.08      0.5       -0.38      0.65       0.02          -0.04     0.37      -0.38      0.52       0.48         0.02     0.49     -0.38     0.65     
  9  0.008  0.01     0.01   0.15 0.05        0.04    0.06    -0.5     0.23     0.16          -0.0      0.17      -0.46      0.19       0.05          0.04      0.05      -0.46      0.07       0.0          -0.01    0.16     -0.46     0.17     
  9  0.008  0.03     0.01   0.15 0.05        -0.27   0.05    -0.63    0.23     0.17          0.16      0.18      -0.31      0.19       0.03          -0.4      0.05      -0.73      0.06       0.15         0.01     0.16     -0.47     0.17     
  9  0.008  0.1      0.01   0.15 0.04        -0.35   0.06    -0.55    0.24     0.17          0.01      0.18      -0.74      0.19       -0.41         -0.42     -0.33     -0.56      0.17       0.16         -0.0     0.16     -0.73     0.17     
  9  0.008  0.1      0.05   0.15 0.1         0.03    0.51    -0.33    0.54     0.48          0.03      0.49      -0.35      0.52       0.01          -0.0      0.47      -0.35      0.48       0.47         0.02     0.48     -0.34     0.51     
  9  0.008  0.01     0.01   0.25 0.07        0.06    0.17    -0.31    0.21     0.01          -0.29     0.16      -0.46      0.17       -0.15         -0.31     0.04      -0.47      0.24       0.01         0.0      0.15     -0.47     0.16     
  9  0.008  0.03     0.01   0.25 0.08        0.06    0.19    -0.64    0.19     0.01          0.01      0.16      -0.45      0.17       0.0           -0.08     0.01      -0.4       0.15       0.0          0.0      0.15     -0.31     0.16     
  9  0.008  0.1      0.01   0.25 0.06        -0.61   0.18    -0.64    0.24     0.15          0.01      0.17      -0.0       0.18       0.0           -0.0      0.15      -0.41      0.25       0.01         0.0      0.15     -0.01     0.16     
  9  0.008  0.1      0.05   0.25 0.37        0.07    0.5     -0.16    0.68     0.01          0.01      0.01      -0.13      0.48       0.01          0.0       0.03      -0.01      0.47       0.0          0.0      0.01     -0.15     0.46     
  10 4.0E-4 0.01     0.01   0.05 -0.03       -0.33   -0.01   -0.77    0.17     -0.03         -0.51     -0.01     -0.59      0.17       -0.02         -0.38     -0.01     -0.59      0.15       -0.02        -0.46    -0.01    -0.59     0.17     
  10 4.0E-4 0.03     0.01   0.05 -0.02       -0.32   0.01    -0.54    0.15     -0.02         -0.32     0.01      -0.77      0.15       -0.03         -0.25     0.01      -0.54      0.13       -0.02        -0.04    -0.0     -0.58     0.03     
  10 4.0E-4 0.1      0.01   0.05 -0.02       -0.34   0.02    -0.7     0.19     -0.01         -0.45     0.03      -0.76      0.14       0.0           -0.26     0.03      -0.56      0.12       -0.01        -0.34    0.02     -0.56     0.15     
  10 4.0E-4 0.1      0.05   0.05 0.14        0.03    0.45    -0.27    0.66     0.44          0.02      0.5       -0.35      0.63       0.44          0.02      0.46      -0.35      0.64       0.44         0.03     0.49     -0.36     0.64     
  10 4.0E-4 0.01     0.01   0.15 -0.02       -0.31   0.03    -0.55    0.21     -0.02         -0.03     -0.01     -0.57      0.15       -0.02         -0.02     -0.01     -0.51      0.15       -0.02        -0.03    -0.02    -0.5      -0.01    
  10 4.0E-4 0.03     0.01   0.15 -0.01       -0.04   0.04    -0.44    0.05     -0.02         -0.03     -0.02     -0.58      0.15       -0.02         -0.03     -0.02     -0.04      -0.0       -0.02        -0.03    -0.02    -0.57     0.12     
  10 4.0E-4 0.1      0.01   0.15 -0.01       -0.03   0.04    -0.57    0.05     -0.03         -0.48     -0.02     -0.61      0.14       -0.03         -0.04     -0.02     -0.54      0.03       -0.02        -0.34    -0.02    -0.57     0.12     
  10 4.0E-4 0.1      0.05   0.15 0.3         0.04    0.45    -0.28    0.64     0.12          -0.01     0.45      -0.34      0.47       0.12          -0.02     0.45      -0.27      0.64       0.1          -0.02    0.45     -0.27     0.61     
  10 4.0E-4 0.01     0.01   0.25 -0.02       -0.19   0.06    -0.5     0.3      -0.02         -0.03     -0.02     -0.04      -0.01      -0.03         -0.03     -0.02     -0.04      -0.01      -0.03        -0.03    -0.02    -0.05     -0.02    
  10 4.0E-4 0.03     0.01   0.25 0.06        -0.02   0.06    -0.5     0.3      -0.02         -0.02     -0.02     -0.75      0.12       -0.03         -0.03     -0.02     -0.03      -0.01      -0.03        -0.03    -0.02    -0.04     -0.01    
  10 4.0E-4 0.1      0.01   0.25 0.06        0.05    0.3     -0.53    0.31     -0.02         -0.02     -0.01     -0.75      -0.01      -0.03         -0.03     -0.03     -0.03      -0.03      -0.03        -0.03    -0.02    -0.44     -0.01    
  10 4.0E-4 0.1      0.05   0.25 0.43        0.01    0.44    -0.28    0.76     -0.01         -0.02     0.45      -0.28      0.51       -0.02         -0.03     0.04      -0.24      0.47       -0.02        -0.03    0.12     -0.24     0.47     
  10 0.004  0.01     0.01   0.05 -0.02       -0.41   0.03    -0.94    0.19     -0.02         -0.02     -0.01     -0.94      -0.0       -0.02         -0.32     -0.01     -0.94      0.05       -0.02        -0.02    -0.01    -0.94     -0.0     
  10 0.004  0.03     0.01   0.05 -0.02       -0.52   -0.01   -0.82    0.04     -0.02         -0.02     -0.01     -0.74      -0.0       -0.02         -0.14     -0.0      -0.83      0.03       -0.02        -0.5     -0.01    -0.99     0.0      
  10 0.004  0.1      0.01   0.05 -0.07       -0.47   0.01    -0.87    0.04     -0.02         -0.51     -0.01     -0.95      0.01       -0.13         -0.46     -0.01     -0.93      0.03       -0.02        -0.03    -0.01    -0.51     0.0      
  10 0.004  0.1      0.05   0.05 -0.0        -0.31   0.47    -0.46    0.5      0.27          -0.02     0.47      -0.52      0.51       -0.01         -0.03     0.46      -0.53      0.5        -0.01        -0.03    0.46     -0.54     0.5      
  10 0.004  0.01     0.01   0.15 -0.16       -0.42   0.04    -0.81    0.21     -0.01         -0.02     -0.01     -0.02      -0.01      -0.02         -0.03     -0.01     -0.73      0.03       -0.02        -0.02    -0.01    -0.49     0.0      
  10 0.004  0.03     0.01   0.15 -0.15       -0.69   -0.02   -0.82    0.03     -0.02         -0.02     -0.01     -0.82      0.0        -0.02         -0.46     -0.01     -0.79      0.05       -0.02        -0.02    -0.01    -0.81     -0.0     
  10 0.004  0.1      0.01   0.15 -0.01       -0.49   0.03    -0.82    0.05     -0.03         -0.7      -0.02     -0.82      -0.01      -0.45         -0.5      -0.02     -0.82      0.06       -0.49        -0.51    -0.02    -0.82     -0.01    
  10 0.004  0.1      0.05   0.15 -0.03       -0.32   0.46    -0.45    0.5      -0.01         -0.32     0.47      -0.46      0.52       -0.02         -0.33     -0.01     -0.51      0.5        -0.02        -0.34    -0.01    -0.51     0.5      
  10 0.004  0.01     0.01   0.25 -0.01       -0.44   0.08    -0.76    0.23     -0.02         -0.02     -0.02     -0.03      -0.01      -0.02         -0.09     -0.02     -0.78      -0.0       -0.02        -0.02    -0.02    -0.03     -0.01    
  10 0.004  0.03     0.01   0.25 -0.01       -0.43   0.07    -0.76    0.22     -0.02         -0.02     -0.01     -0.49      -0.01      -0.02         -0.02     -0.01     -0.79      -0.01      -0.02        -0.03    -0.02    -0.49     -0.01    
  10 0.004  0.1      0.01   0.25 -0.02       -0.5    0.04    -0.82    0.08     -0.02         -0.49     -0.02     -0.81      -0.01      -0.49         -0.5      -0.02     -0.81      -0.01      -0.03        -0.49    -0.02    -0.81     -0.01    
  10 0.004  0.1      0.05   0.25 -0.16       -0.24   -0.02   -0.35    0.47     -0.02         -0.02     -0.01     -0.33      0.52       -0.02         -0.02     -0.02     -0.34      0.02       -0.02        -0.02    -0.02    -0.35     0.02     
  10 0.008  0.01     0.01   0.05 -0.01       -0.02   0.0     -0.49    0.06     -0.02         -0.03     -0.01     -0.51      0.21       -0.01         -0.02     -0.0      -0.5       0.04       -0.01        -0.02    -0.01    -0.5      -0.0     
  10 0.008  0.03     0.01   0.05 -0.02       -0.49   -0.01   -0.51    0.0      -0.01         -0.03     -0.01     -0.5       -0.0       -0.01         -0.02     -0.01     -0.34      0.01       -0.02        -0.02    -0.01    -0.49     -0.0     
  10 0.008  0.1      0.01   0.05 -0.02       -0.47   -0.0    -0.82    0.01     -0.02         -0.23     -0.01     -0.81      0.04       -0.02         -0.03     -0.01     -0.51      -0.0       -0.02        -0.24    -0.01    -0.72     0.02     
  10 0.008  0.1      0.05   0.05 0.48        0.03    0.5     -0.19    0.53     0.46          -0.02     0.49      -0.45      0.53       0.05          -0.0      0.49      -0.37      0.52       -0.01        -0.01    0.47     -0.25     0.53     
  10 0.008  0.01     0.01   0.15 -0.01       -0.02   0.0     -0.52    0.19     -0.02         -0.02     -0.01     -0.5       0.2        -0.02         -0.02     -0.01     -0.52      -0.0       -0.02        -0.02    -0.01    -0.03     -0.0     
  10 0.008  0.03     0.01   0.15 -0.01       -0.23   -0.01   -0.51    0.06     -0.02         -0.02     -0.01     -0.65      0.03       -0.02         -0.03     -0.01     -0.52      -0.0       -0.02        -0.02    -0.01    -0.5      0.02     
  10 0.008  0.1      0.01   0.15 -0.19       -0.59   -0.0    -0.8     0.05     -0.02         -0.48     -0.01     -0.81      0.18       -0.02         -0.02     -0.02     -0.49      -0.01      -0.02        -0.02    -0.01    -0.52     -0.01    
  10 0.008  0.1      0.05   0.15 0.04        -0.0    0.49    -0.3     0.52     0.02          -0.02     0.47      -0.31      0.54       0.03          0.02      0.05      -0.01      0.5        -0.01        -0.02    0.03     -0.03     0.51     
  10 0.008  0.01     0.01   0.25 -0.02       -0.45   0.03    -0.64    0.28     -0.02         -0.02     -0.01     -0.03      0.06       -0.02         -0.02     -0.01     -0.51      0.04       -0.02        -0.03    -0.02    -0.04     -0.01    
  10 0.008  0.03     0.01   0.25 0.07        -0.02   0.09    -0.66    0.28     -0.02         -0.02     -0.01     -0.02      0.04       -0.02         -0.02     -0.02     -0.02      0.04       -0.02        -0.03    -0.02    -0.03     -0.01    
  10 0.008  0.1      0.01   0.25 0.07        -0.45   0.09    -0.66    0.1      -0.02         -0.02     -0.01     -0.71      0.04       -0.02         -0.02     -0.02     -0.03      -0.01      -0.02        -0.03    -0.02    -0.04     -0.01    
  10 0.008  0.1      0.05   0.25 -0.01       -0.15   0.04    -0.3     0.53     -0.02         -0.15     -0.01     -0.29      0.54       -0.01         -0.02     0.02      -0.18      0.31       -0.02        -0.02    -0.02    -0.17     0.31     

